Dark Energy Survey Year 1 Results: Galaxy clustering for combined probes

We measure the clustering of DES Year 1 galaxies that are intended to be combined with weak lensing samples in order to produce precise cosmological constraints from the joint analysis of large-scale structure and lensing correlations. Two-point correlation functions are measured for a sample of $6.6 \times 10^{5}$ luminous red galaxies selected using the \textsc{redMaGiC} algorithm over an area of $1321$ square degrees, in the redshift range $0.15 < z < 0.9$, split into five tomographic redshift bins. The sample has a mean redshift uncertainty of $\sigma_{z}/(1+z) = 0.017$. We quantify and correct spurious correlations induced by spatially variable survey properties, testing their impact on the clustering measurements and covariance. We demonstrate the sample's robustness by testing for stellar contamination, for potential biases that could arise from the systematic correction, and for the consistency between the two-point auto- and cross-correlation functions. We show that the corrections we apply have a significant impact on the resultant measurement of cosmological parameters, but that the results are robust against arbitrary choices in the correction method. We find the linear galaxy bias in each redshift bin in a fiducial cosmology to be $b(z$=$0.24)=1.40 \pm 0.08$, $b(z$=$0.38)=1.61 \pm 0.05$, $b(z$=$0.53)=1.60 \pm 0.04$ for galaxies with luminosities $L/L_*>$$0.5$, $b(z$=$0.68)=1.93 \pm 0.05$ for $L/L_*>$$1$ and $b(z$=$0.83)=1.99 \pm 0.07$ for $L/L_*$$>1.5$, broadly consistent with expectations for the redshift and luminosity dependence of the bias of red galaxies. We show these measurements to be consistent with the linear bias obtained from tangential shear measurements.

==> bibfile_longauthorlist.txt <==
@ARTICLE{2007MNRAS.378..852P,
   author = {{Padmanabhan}, N. and {Schlegel}, D.~J. and {Seljak}, U. and 
	{Makarov}, A. and {Bahcall}, N.~A. and {Blanton}, M.~R. and 
	{Brinkmann}, J. and {Eisenstein}, D.~J. and {Finkbeiner}, D.~P. and 
	{Gunn}, J.~E. and {Hogg}, D.~W. and {Ivezi{\'c}}, {\v Z}. and 
	{Knapp}, G.~R. and {Loveday}, J. and {Lupton}, R.~H. and {Nichol}, R.~C. and 
	{Schneider}, D.~P. and {Strauss}, M.~A. and {Tegmark}, M. and 
	{York}, D.~G.},
    title = "{The clustering of luminous red galaxies in the Sloan Digital Sky Survey imaging data}",
  journal = {\mnras},
   eprint = {astro-ph/0605302},
 keywords = {cosmological parameters, cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2007,
    month = jul,
   volume = 378,
    pages = {852-872},
      doi = {10.1111/j.1365-2966.2007.11593.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378..852P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2004MNRAS.352..338J,
   author = {{Jarvis}, M. and {Bernstein}, G. and {Jain}, B.},
    title = "{The skewness of the aperture mass statistic}",
  journal = {\mnras},
   eprint = {astro-ph/0307393},
 keywords = {gravitational lensing},
     year = 2004,
    month = jul,
   volume = 352,
    pages = {338-352},
      doi = {10.1111/j.1365-2966.2004.07926.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.352..338J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Diehl14,
   author = {{Diehl}, H.~T., and others },
   collaboration = {DES Collaboration},
    title = "{The Dark Energy Survey and operations: Year 1}",
booktitle = {Observatory Operations: Strategies, Processes, and Systems V},
     year = 2014,
   volume = 9149,
    month = aug,
      eid = {91490V},
    pages = {91490V},
      doi = {10.1117/12.2056982},
   adsurl = {http://adsabs.harvard.edu/abs/2014SPIE.9149E..0VD},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Abbott:2005bi,
      author         = {},
      title          = "{The dark energy survey}",
      collaboration = {DES Collaboration},
      year           = "2005",
      eprint         = "astro-ph/0510346",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      reportNumber   = "FERMILAB-PUB-05-656-A",
      SLACcitation   = "%%CITATION = ASTRO-PH/0510346;%%"
}

@ARTICLE{SFD,
   author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
    title = "{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}",
  journal = {\apj},
   eprint = {astro-ph/9710327},
 keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM, Cosmology: Cosmic Microwave Background, Cosmology: Diffuse Radiation, ISM: Dust, Extinction, Infrared: ISM: Continuum, Interplanetary Medium},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {525-553},
      doi = {10.1086/305772},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Hu:2003pt,
      author         = "Hu, Wayne and Jain, Bhuvnesh",
      title          = "{Joint galaxy - lensing observables and the dark energy}",
      journal        = "Phys. Rev.",
      volume         = "D70",
      year           = "2004",
      pages          = "043009",
      doi            = "10.1103/PhysRevD.70.043009",
      eprint         = "astro-ph/0312395",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/0312395;%%"
}
f
@article{Bernstein:2008aq,
      author         = "Bernstein, Gary M.",
      title          = "{Comprehensive Two-Point Analyses of Weak Gravitational
                        Lensing Surveys}",
      journal        = "Astrophys. J.",
      volume         = "695",
      year           = "2009",
      pages          = "652-665",
      doi            = "10.1088/0004-637X/695/1/652",
      eprint         = "0808.3400",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ARXIV:0808.3400;%%"
}

@article{Joachimi:2009ez,
      author         = "Joachimi, B. and Bridle, S. L.",
      title          = "{Simultaneous measurement of cosmology and intrinsic
                        alignments using joint cosmic shear and galaxy number
                        density correlations}",
      journal        = "Astron. Astrophys.",
      volume         = "523",
      year           = "2010",
      pages          = "A1",
      doi            = "10.1051/0004-6361/200913657",
      eprint         = "0911.2454",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:0911.2454;%%"
}


@ARTICLE{Ross11red,
   author = {{Ross}, A.~J. and {Tojeiro}, R. and {Percival}, W.~J.},
    title = "{Understanding the faint red galaxy population using large-scale clustering measurements from SDSS DR7}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1010.1403},
 keywords = {galaxies: general, galaxies: haloes, galaxies: statistics},
     year = 2011,
    month = may,
   volume = 413,
    pages = {2078-2086},
      doi = {10.1111/j.1365-2966.2011.18285.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.413.2078R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Saito16,
   author = {{Saito}, S. and others},
    title = "{Connecting massive galaxies to dark matter haloes in BOSS - I. Is galaxy colour a stochastic process in high-mass haloes?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.00482},
 keywords = {galaxies: haloes, large-scale structure of Universe},
     year = 2016,
    month = aug,
   volume = 460,
    pages = {1457-1475},
      doi = {10.1093/mnras/stw1080},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.460.1457S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Cawthon17,
    author = "{Cawthon}, R. and {Davis}, C. and {Gatti}, M. and {Vielzeuf}, P. and others",
    title = "Dark Energy Survey Year 1 Results: Calibration of redMaGiC Photometric Redshifts in DES and SDSS from Clustering",
    year = "2017",
    journal = "submitted to PRD",
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {arXiv:xxxx.xxxxx}
}


@ARTICLE{Fry96,
   author = {{Fry}, J.~N.},
    title = "{The Evolution of Bias}",
  journal = {\apjl},
 keywords = {COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1996,
    month = apr,
   volume = 461,
    pages = {L65},
      doi = {10.1086/310006},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461L..65F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tegmark96bias,
   author = {{Tegmark}, M. and {Peebles}, P.~J.~E.},
    title = "{The Time Evolution of Bias}",
  journal = {\apjl},
   eprint = {astro-ph/9804067},
 keywords = {GALAXIES: STATISTICS, COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE, Galaxies: Statistics, Cosmology: Large-Scale Structure of Universe},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {L79-L82},
      doi = {10.1086/311426},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500L..79T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2011MNRAS.414..329C,
   author = {{Crocce}, M. and {Cabr{\'e}}, A. and {Gazta{\~n}aga}, E.},
    title = "{Modelling the angular correlation function and its full covariance in photometric galaxy surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1004.4640},
 keywords = {surveys, galaxies: statistics, dark energy, cosmology: miscellaneous, large-scale structure of Universe},
     year = 2011,
    month = jun,
   volume = 414,
    pages = {329-349},
      doi = {10.1111/j.1365-2966.2011.18393.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.414..329C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2010MNRAS.407..520N,
   author = {{Nock}, K. and {Percival}, W.~J. and {Ross}, A.~J.},
    title = "{The effect of redshift-space distortions on projected two-point clustering measurements}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1003.0896},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, distance scale, large-scale structure},
     year = 2010,
    month = sep,
   volume = 407,
    pages = {520-532},
      doi = {10.1111/j.1365-2966.2010.16927.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407..520N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{AlamBOSSDR12,
   author = {{Alam}, S. and {Ata}, M. and {Bailey}, S. and {Beutler}, F. and 
	{Bizyaev}, D. and {Blazek}, J.~A. and {Bolton}, A.~S. and {Brownstein}, J.~R. and 
	{Burden}, A. and {Chuang}, C.-H. and {Comparat}, J. and {Cuesta}, A.~J. and 
	{Dawson}, K.~S. and {Eisenstein}, D.~J. and {Escoffier}, S. and others 	},
    title = "{The clustering of galaxies in the completed SDSS-III Baryon Oscillation Spectroscopic Survey: cosmological analysis of the DR12 galaxy sample}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1607.03155},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2016,
    month = jul,
   adsurl = {http://adsabs.harvard.edu/abs/2016arXiv160703155A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{LimberApproximation,
   author = {{Limber}, D.~N.},
    title = "{The Analysis of Counts of the Extragalactic Nebulae in Terms of a Fluctuating Density Field.}",
  journal = {\apj},
     year = 1953,
    month = jan,
   volume = 117,
    pages = {134},
      doi = {10.1086/145672},
   adsurl = {http://adsabs.harvard.edu/abs/1953ApJ...117..134L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ross17,
   author = {{Ross}, A.~J. and {Beutler}, F. and {Chuang}, C.-H. and {Pellejero-Ibanez}, M. and 
	{Seo}, H.-J. and {Vargas-Maga{\~n}a}, M. and {Cuesta}, A.~J. and 
	{Percival}, W.~J. and {Burden}, A. and {S{\'a}nchez}, A.~G. and 
	{Grieb}, J.~N. and {Reid}, B. and {Brownstein}, J.~R. and {Dawson}, K.~S. and 
	{Eisenstein}, D.~J. and others },
    title = "{The clustering of galaxies in the completed SDSS-III Baryon Oscillation Spectroscopic Survey: observational systematics and baryon acoustic oscillations in the correlation function}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1607.03145},
 keywords = {cosmology: observations, large-scale structure of Universe},
     year = 2017,
    month = jan,
   volume = 464,
    pages = {1168-1191},
      doi = {10.1093/mnras/stw2372},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.464.1168R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ross12,
   author = {{Ross}, A.~J. and {Percival}, W.~J. and {S{\'a}nchez}, A.~G. and 
	{Samushia}, L. and {Ho}, S. and {Kazin}, E. and {Manera}, M. and 
	{Reid}, B. and {White}, M. and {Tojeiro}, R. and {McBride}, C.~K. and 
	{Xu}, X. and {Wake}, D.~A. and {Strauss}, M.~A. and {Montesano}, F. and others },
    title = "{The clustering of galaxies in the SDSS-III Baryon Oscillation Spectroscopic Survey: analysis of potential systematics}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1203.6499},
 keywords = {cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2012,
    month = jul,
   volume = 424,
    pages = {564-590},
      doi = {10.1111/j.1365-2966.2012.21235.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.424..564R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Anderson14,
   author = {{Anderson}, L. and {Aubourg}, {\'E}. and {Bailey}, S. and {Beutler}, F. and 
	{Bhardwaj}, V. and {Blanton}, M. and {Bolton}, A.~S. and {Brinkmann}, J. and 
	{Brownstein}, J.~R. and {Burden}, A. and {Chuang}, C.-H. and 
	{Cuesta}, A.~J. and {Dawson}, K.~S. and {Eisenstein}, D.~J. and 
	{Escoffier}, S. and others},
    title = "{The clustering of galaxies in the SDSS-III Baryon Oscillation Spectroscopic Survey: baryon acoustic oscillations in the Data Releases 10 and 11 Galaxy samples}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1312.4877},
 keywords = {cosmological parameters, cosmology: observations, dark energy, distance scale, large-scale structure of Universe},
     year = 2014,
    month = jun,
   volume = 441,
    pages = {24-62},
      doi = {10.1093/mnras/stu523},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.441...24A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rozo15,
   author = {{Rozo}, E. and {Rykoff}, E.~S. and {Abate}, A. and {Bonnett}, C. and 
	{Crocce}, M. and {Davis}, C. and {Hoyle}, B. and {Leistedt}, B. and 
	{Peiris}, H.~V. and {Wechsler}, R.~H. and {Abbott}, T. and {Abdalla}, F.~B. and 
	{Banerji}, M. and {Bauer}, A.~H. and {Benoit-L{\'e}vy}, A. and others},
    collaboration = {DES Collaboration},
    title = "{redMaGiC: selecting luminous red galaxies from the DES Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1507.05460},
 primaryClass = "astro-ph.IM",
 keywords = {methods: statistical, techniques: photometric, galaxies: general},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {1431-1450},
      doi = {10.1093/mnras/stw1281},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.1431R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Elsner16,
   author = {{Elsner}, F. and {Leistedt}, B. and {Peiris}, H.~V.},
    title = "{Unbiased methods for removing systematics from galaxy clustering measurements}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.08933},
 keywords = {methods: data analysis, methods: numerical, methods: statistical, cosmology: observations, large-scale structure of Universe},
     year = 2016,
    month = feb,
   volume = 456,
    pages = {2095-2104},
      doi = {10.1093/mnras/stv2777},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.456.2095E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{camb,
   author = {{Lewis}, A. and {Bridle}, S.},
    title = "{Cosmological parameters from CMB and other data: A Monte Carlo approach}",
  journal = {\prd},
   eprint = {astro-ph/0205436},
 keywords = {Observational cosmology, Applications of Monte Carlo methods, Neutrino mass and mixing},
     year = 2002,
    month = nov,
   volume = 66,
   number = 10,
      eid = {103511},
    pages = {103511},
      doi = {10.1103/PhysRevD.66.103511},
   adsurl = {http://adsabs.harvard.edu/abs/2002PhRvD..66j3511L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Crocce16,
   author = {{Crocce}, M. and {Carretero}, J. and {Bauer}, A.~H. and {Ross}, A.~J. and 
	{Sevilla-Noarbe}, I. and {Giannantonio}, T. and {Sobreira}, F. and 
	{Sanchez}, J. and {Gaztanaga}, E. and {Kind}, M.~C. and {S{\'a}nchez}, C. and 
	{Bonnett}, C. and {Benoit-L{\'e}vy}, A. and {Brunner}, R.~J. and 
	{Rosell}, A.~C. and others},
    title = "{Galaxy clustering, photometric redshifts and diagnosis of systematics in the DES Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1507.05360},
 keywords = {surveys, cosmology: observations, large-scale structure of Universe},
     year = 2016,
    month = feb,
   volume = 455,
    pages = {4301-4324},
      doi = {10.1093/mnras/stv2590},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.455.4301C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Samuroff17,
   author = {{Samuroff}, S. and {Troxel}, M.~A. and {Bridle}, S.~L. and {Zuntz}, J. and 
	{MacCrann}, N. and {Krause}, E. and {Eifler}, T. and {Kirk}, D.
	},
    title = "{Simultaneous constraints on cosmology and photometric redshift bias from weak lensing and galaxy clustering}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1607.07910},
 keywords = {gravitational lensing: weak, galaxies: statistics, cosmology: observations, dark energy, dark matter, large-scale structure of Universe},
     year = 2017,
    month = feb,
   volume = 465,
    pages = {L20-L24},
      doi = {10.1093/mnrasl/slw201},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.465L..20S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Mandelbaum13,
   author = {{Mandelbaum}, R. and {Slosar}, A. and {Baldauf}, T. and {Seljak}, U. and 
	{Hirata}, C.~M. and {Nakajima}, R. and {Reyes}, R. and {Smith}, R.~E.
	},
    title = "{Cosmological parameter constraints from galaxy-galaxy lensing and galaxy clustering with the SDSS DR7}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1207.1120},
 keywords = {gravitational lensing: weak, cosmological parameters, cosmology: observations, large-scale structure of Universe},
     year = 2013,
    month = jun,
   volume = 432,
    pages = {1544-1575},
      doi = {10.1093/mnras/stt572},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432.1544M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Tyson84,
   author = {{Tyson}, J.~A. and {Valdes}, F. and {Jarvis}, J.~F. and {Mills}, Jr., A.~P.
	},
    title = "{Galaxy mass distribution from gravitational light deflection}",
  journal = {\apjl},
 keywords = {Cosmology, Galactic Structure, Gravitational Lenses, Mass Distribution, Calibrating, Data Reduction, Distortion},
     year = 1984,
    month = jun,
   volume = 281,
    pages = {L59-L62},
      doi = {10.1086/184285},
   adsurl = {http://adsabs.harvard.edu/abs/1984ApJ...281L..59T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kwan17DES,
   author = {{Kwan}, J. and {S{\'a}nchez}, C. and {Clampitt}, J. and {Blazek}, J. and 
	{Crocce}, M. and {Jain}, B. and {Zuntz}, J. and {Amara}, A. and 
	{Becker}, M.~R. and {Bernstein}, G.~M. and {Bonnett}, C. and 
	{DeRose}, J. and {Dodelson}, S. and {Eifler}, T.~F. and {Gaztanaga}, E. and others},
    collaboration = {DES Collaboration},
    title = "{Cosmology from large-scale galaxy clustering and galaxy-galaxy lensing with Dark Energy Survey Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1604.07871},
 keywords = {gravitational lensing: weak, cosmological parameters, large-scale structure of Universe},
     year = 2017,
    month = feb,
   volume = 464,
    pages = {4045-4062},
      doi = {10.1093/mnras/stw2464},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.464.4045K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{WhiteRees78,
   author = {{White}, S.~D.~M. and {Rees}, M.~J.},
    title = "{Core condensation in heavy halos - A two-stage theory for galaxy formation and clustering}",
  journal = {\mnras},
 keywords = {Astronomical Models, Galactic Clusters, Galactic Evolution, Galactic Nuclei, Gravitational Effects, Halos, Critical Mass, Dark Matter, Dynamic Models, Interstellar Gas, Luminosity, Many Body Problem, Red Shift},
     year = 1978,
    month = may,
   volume = 183,
    pages = {341-358},
      doi = {10.1093/mnras/183.3.341},
   adsurl = {http://adsabs.harvard.edu/abs/1978MNRAS.183..341W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{DesjacquesBiasRev,
   author = {{Desjacques}, V. and {Jeong}, D. and {Schmidt}, F.},
    title = "{Large-Scale Galaxy Bias}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1611.09787},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, General Relativity and Quantum Cosmology, High Energy Physics - Phenomenology},
     year = 2016,
    month = nov,
   adsurl = {http://adsabs.harvard.edu/abs/2016arXiv161109787D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.425.1527C,
   author = {{Christodoulou}, L. and {Eminian}, C. and {Loveday}, J. and 
	{Norberg}, P. and {Baldry}, I.~K. and {Hurley}, P.~D. and {Driver}, S.~P. and 
	{Bamford}, S.~P. and {Hopkins}, A.~M. and {Liske}, J. and {Peacock}, J.~A. and 
	{Bland-Hawthorn}, J. and {Brough}, S. and {Cameron}, E. and 
	{Conselice}, C.~J. and others },
    title = "{Galaxy And Mass Assembly (GAMA): colour- and luminosity-dependent clustering from calibrated photometric redshifts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1206.0943},
 keywords = {techniques: photometric, surveys, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of Universe },
     year = 2012,
    month = sep,
   volume = 425,
    pages = {1527-1548},
      doi = {10.1111/j.1365-2966.2012.21434.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.1527C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015MNRAS.447.1319F,
   author = {{Fosalba}, P. and {Gazta{\~n}aga}, E. and {Castander}, F.~J. and 
	{Crocce}, M.},
    title = "{The MICE Grand Challenge light-cone simulation - III. Galaxy lensing mocks from all-sky lensing maps}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1312.2947},
 keywords = {gravitational lensing: weak, methods: analytical, methods: numerical, galaxies: general, cosmology: theory, large-scale structure of Universe},
     year = 2015,
    month = feb,
   volume = 447,
    pages = {1319-1332},
      doi = {10.1093/mnras/stu2464},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.447.1319F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2014MNRAS.442.3380C,
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{Exhausting the information: novel Bayesian combination of photometric redshift PDFs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1403.0044},
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshifts, galaxies: statistics},
     year = 2014,
    month = aug,
   volume = 442,
    pages = {3380-3399},
      doi = {10.1093/mnras/stu1098},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.442.3380C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{balrog,
   author = {{Suchyta}, E. and others},
   journal = {in prep.},
   year = 2015,
}

@ARTICLE{2014MNRAS.437.3490M,
   author = {{Mart{\'{\i}}}, P. and {Miquel}, R. and {Bauer}, A. and {Gazta{\~n}aga}, E.
	},
    title = "{Photo-z quality cuts and their effect on the measured galaxy clustering}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1308.6500},
 primaryClass = "astro-ph.CO",
 keywords = {cosmological parameters, dark energy, large-scale structure of Universe},
     year = 2014,
    month = feb,
   volume = 437,
    pages = {3490-3505},
      doi = {10.1093/mnras/stt2152},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.437.3490M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.448.2987F,
   author = {{Fosalba}, P. and {Crocce}, M. and {Gazta{\~n}aga}, E. and {Castander}, F.~J.
	},
    title = "{The MICE grand challenge lightcone simulation - I. Dark matter clustering}",
  journal = {\mnras},
 keywords = {methods: numerical, galaxies: statistics, dark matter, large-scale structure of Universe},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {2987-3000},
      doi = {10.1093/mnras/stv138},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.2987F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1993ApJ...413..447F,
   author = {{Fry}, J.~N. and {Gaztanaga}, E.},
    title = "{Biasing and hierarchical statistics in large-scale structure}",
  journal = {\apj},
   eprint = {astro-ph/9302009},
 keywords = {Galactic Evolution, Galactic Structure, Mass Distribution, Star Distribution, Bias, Hierarchies, Nonlinear Equations, Statistical Analysis},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {447-452},
      doi = {10.1086/173015},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..447F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2006PhRvD..74j3512M,
   author = {{McDonald}, P.},
    title = "{Clustering of dark matter tracers: Renormalizing the bias parameters}",
  journal = {\prd},
   eprint = {astro-ph/0609413},
 keywords = {Superclusters, large-scale structure of the Universe, Dark matter, Observational cosmology, Cosmology},
     year = 2006,
    month = nov,
   volume = 74,
   number = 10,
      eid = {103512},
    pages = {103512},
      doi = {10.1103/PhysRevD.74.103512},
   adsurl = {http://adsabs.harvard.edu/abs/2006PhRvD..74j3512M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012PhRvD..85h3509C,
   author = {{Chan}, K.~C. and {Scoccimarro}, R. and {Sheth}, R.~K.},
    title = "{Gravity and large-scale nonlocal bias}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {1201.3614},
 primaryClass = "astro-ph.CO",
 keywords = {Cosmology, Galaxy groups clusters and superclusters, large scale structure of the Universe},
     year = 2012,
    month = apr,
   volume = 85,
   number = 8,
      eid = {083509},
    pages = {083509},
      doi = {10.1103/PhysRevD.85.083509},
   adsurl = {http://adsabs.harvard.edu/abs/2012PhRvD..85h3509C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@INPROCEEDINGS{2012SPIE.8446E..0ZM,
   author = {{Miyazaki}, S. and {Komiyama}, Y. and {Nakaya}, H. and {Kamata}, Y. and 
	{Doi}, Y. and {Hamana}, T. and {Karoji}, H. and {Furusawa}, H. and 
	{Kawanomoto}, S. and {Morokuma}, T. and {Ishizuka}, Y. and {Nariai}, K. and 
	{Tanaka}, Y. and {Uraguchi}, F. and {Utsumi}, Y. and others},
    title = "{Hyper Suprime-Cam}",
booktitle = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
     year = 2012,
   series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
   volume = 8446,
    month = sep,
      eid = {84460Z},
    pages = {0},
      doi = {10.1117/12.926844},
   adsurl = {http://adsabs.harvard.edu/abs/2012SPIE.8446E..0ZM},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2013arXiv1312.2013C,
   author = {{Crocce}, M. and {Castander}, F.~J. and {Gaztanaga}, E. and 
	{Fosalba}, P. and {Carretero}, J.},
    title = "{The MICE Grand Challenge Lightcone Simulation II: Halo and Galaxy catalogues}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1312.2013},
 primaryClass = "astro-ph.CO",
 keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics},
     year = 2013,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1312.2013C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.447..646C,
   author = {{Carretero}, J. and {Castander}, F.~J. and {Gazta{\~n}aga}, E. and 
	{Crocce}, M. and {Fosalba}, P.},
    title = "{An algorithm to build mock galaxy catalogues using MICE simulations}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1411.3286},
 keywords = {Astronomical data bases, catalogues, galaxies: evolution, galaxies: haloes, large-scale structure of Universe},
     year = 2015,
    month = feb,
   volume = 447,
    pages = {646-670},
      doi = {10.1093/mnras/stu2402},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.447..646C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2014arXiv1412.2208E,
   author = {{Eriksen}, M. and {Gaztanaga}, E.},
    title = "{Combining spectroscopic and photometric surveys using angular cross-correlations I: Algorithm and modelling}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1412.2208},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2014,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1412.2208E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2009A&A...500..981C,
   author = {{Coupon}, J. and {Ilbert}, O. and {Kilbinger}, M. and {McCracken}, H.~J. and 
	{Mellier}, Y. and {Arnouts}, S. and {Bertin}, E. and {Hudelot}, P. and 
	{Schultheis}, M. and {Le F{\`e}vre}, O. and {Le Brun}, V. and 
	{Guzzo}, L. and {Bardelli}, S. and {Zucca}, E. and {Bolzonella}, M. and 
	{Garilli}, B. and {Zamorani}, G. and {Zanichelli}, A. and {Tresse}, L. and 
	{Aussel}, H.},
    title = "{Photometric redshifts for the CFHTLS T0004 deep and wide fields}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0811.3326},
 keywords = {galaxies: distances and redshifts, cosmology: observations, cosmology: large-scale structure of Universe},
     year = 2009,
    month = jun,
   volume = 500,
    pages = {981-998},
      doi = {10.1051/0004-6361/200811413},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...500..981C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2006A&A...457..841I,
   author = {{Ilbert}, O. and {Arnouts}, S. and {McCracken}, H.~J. and {Bolzonella}, M. and 
	{Bertin}, E. and {Le F{\`e}vre}, O. and {Mellier}, Y. and {Zamorani}, G. and 
	{Pell{\`o}}, R. and {Iovino}, A. and {Tresse}, L. and {Le Brun}, V. and 
	{Bottini}, D. and {Garilli}, B. and {Maccagni}, D. and others},
    title = "{Accurate photometric redshifts for the CFHT legacy survey calibrated using the VIMOS VLT deep survey}",
  journal = {\aap},
   eprint = {astro-ph/0603217},
 keywords = {galaxies: distances and redshifts, galaxies: photometry, methods: data analysis},
     year = 2006,
    month = oct,
   volume = 457,
    pages = {841-856},
      doi = {10.1051/0004-6361:20065138},
   adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...457..841I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1996ApJ...461L..65F,
   author = {{Fry}, J.~N.},
    title = "{The Evolution of Bias}",
  journal = {\apjl},
 keywords = {COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1996,
    month = apr,
   volume = 461,
    pages = {L65},
      doi = {10.1086/310006},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461L..65F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1999MNRAS.310.1087S,
   author = {{Somerville}, R.~S. and {Primack}, J.~R.},
    title = "{Semi-analytic modelling of galaxy formation: the local Universe}",
  journal = {\mnras},
   eprint = {astro-ph/9802268},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, COSMOLOGY: THEORY},
     year = 1999,
    month = dec,
   volume = 310,
    pages = {1087-1110},
      doi = {10.1046/j.1365-8711.1999.03032.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.310.1087S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1999MNRAS.307..529K,
   author = {{Kauffmann}, G. and {Colberg}, J.~M. and {Diaferio}, A. and 
	{White}, S.~D.~M.},
    title = "{Clustering of galaxies in a hierarchical universe - II. Evolution to high redshift}",
  journal = {\mnras},
   eprint = {astro-ph/9809168},
     year = 1999,
    month = aug,
   volume = 307,
    pages = {529-536},
      doi = {10.1046/j.1365-8711.1999.02711.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.307..529K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.448.1389C,
   author = {{Clerkin}, L. and {Kirk}, D. and {Lahav}, O. and {Abdalla}, F.~B. and 
	{Gazta{\~n}aga}, E.},
    title = "{A prescription for galaxy biasing evolution as a nuisance parameter}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1405.5521},
 keywords = {cosmological parameters, cosmology: theory, dark energy, large-scale structure of Universe},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {1389-1401},
      doi = {10.1093/mnras/stu2754},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.1389C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1998MNRAS.299...95M,
   author = {{Moscardini}, L. and {Coles}, P. and {Lucchin}, F. and {Matarrese}, S.
	},
    title = "{Modelling galaxy clustering at high redshift}",
  journal = {\mnras},
   eprint = {astro-ph/9712184},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, GALAXIES: HALOES, COSMOLOGY: OBSERVATIONS, COSMOLOGY: THEORY, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1998,
    month = aug,
   volume = 299,
    pages = {95-110},
      doi = {10.1046/j.1365-8711.1998.01728.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.299...95M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@BOOK{2003moco.book.....D,
   author = {{Dodelson}, S.},
    title = "{Modern cosmology}",
 keywords = {Cosmology},
booktitle = {Modern cosmology / Scott Dodelson.~Amsterdam (Netherlands): Academic Press.~ISBN 0-12-219141-2, 2003, XIII + 440 p.},
     year = 2003,
   adsurl = {http://adsabs.harvard.edu/abs/2003moco.book.....D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011MNRAS.415.2193R,
   author = {{Ross}, A.~J. and {Percival}, W.~J. and {Crocce}, M. and {Cabr{\'e}}, A. and 
	{Gazta{\~n}aga}, E.},
    title = "{Measuring redshift-space distortions using photometric surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1102.0968},
 keywords = {methods: observational, cosmology: theory, large-scale structure of Universe},
     year = 2011,
    month = aug,
   volume = 415,
    pages = {2193-2204},
      doi = {10.1111/j.1365-2966.2011.18843.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415.2193R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007MNRAS.381.1347C,
   author = {{Cabr{\'e}}, A. and {Fosalba}, P. and {Gazta{\~n}aga}, E. and 
	{Manera}, M.},
    title = "{Error analysis in cross-correlation of sky maps: application to the Integrated Sachs-Wolfe detection}",
  journal = {\mnras},
   eprint = {astro-ph/0701393},
 keywords = {cosmic microwave background, large-scale structure of Universe},
     year = 2007,
    month = nov,
   volume = 381,
    pages = {1347-1368},
      doi = {10.1111/j.1365-2966.2007.12280.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.381.1347C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2014MNRAS.445.1482S,
   author = {{S{\'a}nchez}, C. and {Carrasco Kind}, M. and {Lin}, H. and 
	{Miquel}, R. and {Abdalla}, F.~B. and {Amara}, A. and {Banerji}, M. and 
	{Bonnett}, C. and {Brunner}, R. and {Capozzi}, D. and {Carnero}, A. and 
	{Castander}, F.~J. and {da Costa}, L.~A.~N. and {Cunha}, C. and 
	{Fausti}, A. and others },
    title = "{Photometric redshift analysis in the Dark Energy Survey Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1406.4407},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical data bases: surveys, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of Universe},
     year = 2014,
    month = dec,
   volume = 445,
    pages = {1482-1506},
      doi = {10.1093/mnras/stu1836},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.445.1482S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.419.1689C,
  author = {{Carnero}, A. and {S{\'a}nchez}, E. and {Crocce}, M. and {Cabr{\'e}}, A. and 
	{Gazta{\~n}aga}, E.},
   title = "{Clustering of photometric luminous red galaxies - II. Cosmological implications from the baryon acoustic scale}",
 journal = {\mnras},
archivePrefix = "arXiv",
  eprint = {1104.5426},
keywords = {methods: data analysis, cosmological parameters, dark energy, large-scale structure of Universe},
    year = 2012,
   month = jan,
  volume = 419,
   pages = {1689-1694},
     doi = {10.1111/j.1365-2966.2011.19832.x},
  adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419.1689C},
 adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013MNRAS.435.3017D,
   author = {{de Simoni}, F. and {Sobreira}, F. and {Carnero}, A. and {Ross}, A.~J. and 
	{Camacho}, H.~O. and {Rosenfeld}, R. and {Lima}, M. and {da Costa}, L.~A.~N. and 
	{Maia}, M.~A.~G.},
    title = "{Large-scale analysis of the SDSS-III DR8 photometric luminous galaxies angular correlation function}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1308.0630},
 primaryClass = "astro-ph.CO",
 keywords = {surveys, cosmological parameters, large-scale structure of Universe},
     year = 2013,
    month = nov,
   volume = 435,
    pages = {3017-3027},
      doi = {10.1093/mnras/stt1496},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.435.3017D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013MNRAS.432.1483C,
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{TPZ: photometric redshift PDFs and ancillary information by using prediction trees and random forests}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1303.7269},
 primaryClass = "astro-ph.CO",
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshift, galaxies: statistics},
     year = 2013,
    month = jun,
   volume = 432,
    pages = {1483-1501},
      doi = {10.1093/mnras/stt574},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432.1483C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1980ApJS...43..393C,
   author = {{Coleman}, G.~D. and {Wu}, C.-C. and {Weedman}, D.~W.},
    title = "{Colors and magnitudes predicted for high redshift galaxies}",
  journal = {\apjs},
 keywords = {Galactic Clusters, Hertzsprung-Russell Diagram, Red Shift, Spectral Energy Distribution, Ultraviolet Astronomy, Ultraviolet Spectra, Astronomical Photometry, Continuous Spectra, Cosmology, Elliptical Galaxies, Spiral Galaxies, Ubv Spectra, Visible Spectrum},
     year = 1980,
    month = jul,
   volume = 43,
    pages = {393-416},
      doi = {10.1086/190674},
   adsurl = {http://adsabs.harvard.edu/abs/1980ApJS...43..393C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1996ApJ...467...38K,
   author = {{Kinney}, A.~L. and {Calzetti}, D. and {Bohlin}, R.~C. and {McQuade}, K. and 
	{Storchi-Bergmann}, T. and {Schmitt}, H.~R.},
    title = "{Template Ultraviolet to Near-Infrared Spectra of Star-forming Galaxies and Their Application to K-Corrections}",
  journal = {\apj},
 keywords = {GALAXIES: PHOTOMETRY, GALAXIES: STARBURST, GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: STELLAR CONTENT, GALAXIES: QUASARS: GENERAL},
     year = 1996,
    month = aug,
   volume = 467,
    pages = {38},
      doi = {10.1086/177583},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...467...38K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2003MNRAS.344.1000B,
   author = {{Bruzual}, G. and {Charlot}, S.},
    title = "{Stellar population synthesis at the resolution of 2003}",
  journal = {\mnras},
   eprint = {astro-ph/0309134},
 keywords = {stars: evolution, galaxies: evolution, galaxies: formation, galaxies: stellar content},
     year = 2003,
    month = oct,
   volume = 344,
    pages = {1000-1028},
      doi = {10.1046/j.1365-8711.2003.06897.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.344.1000B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2006AJ....132..926C,
   author = {{Coe}, D. and {Ben{\'{\i}}tez}, N. and {S{\'a}nchez}, S.~F. and 
	{Jee}, M. and {Bouwens}, R. and {Ford}, H.},
    title = "{Galaxies in the Hubble Ultra Deep Field. I. Detection, Multiband Photometry, Photometric Redshifts, and Morphology}",
  journal = {\aj},
   eprint = {astro-ph/0605262},
 keywords = {Cosmology: Observations, Galaxies: Distances and Redshifts, Galaxies: Evolution, Galaxies: Photometry, Galaxies: Statistics, Galaxies: Structure},
     year = 2006,
    month = aug,
   volume = 132,
    pages = {926-959},
      doi = {10.1086/505530},
   adsurl = {http://adsabs.harvard.edu/abs/2006AJ....132..926C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2000ApJ...536..571B,
   author = {{Ben{\'{\i}}tez}, N.},
    title = "{Bayesian Photometric Redshift Estimation}",
  journal = {\apj},
   eprint = {astro-ph/9811189},
 keywords = {Galaxies: Distances and Redshifts, Galaxies: Photometry, Methods: Statistical},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {571-583},
      doi = {10.1086/308947},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..571B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{1998ApJ...500..525S,
   author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
    title = "{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}",
  journal = {\apj},
   eprint = {astro-ph/9710327},
 keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM, Cosmology: Cosmic Microwave Background, Cosmology: Diffuse Radiation, ISM: Dust, Extinction, Infrared: ISM: Continuum, Interplanetary Medium},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {525-553},
      doi = {10.1086/305772},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2001MNRAS.328.1039C,
   author = {{Colless}, M. and {Dalton}, G. and {Maddox}, S. and {Sutherland}, W. and 
	{Norberg}, P. and {Cole}, S. and {Bland-Hawthorn}, J. and {Bridges}, T. and 
	{Cannon}, R. and {Collins}, C. and {Couch}, W. and {Cross}, N. and 
	{Deeley}, K. and {De Propris}, R. and {Driver}, S.~P. and others},
    title = "{The 2dF Galaxy Redshift Survey: spectra and redshifts}",
  journal = {\mnras},
   eprint = {astro-ph/0106498},
 keywords = {SURVEYS, GALAXIES: CLUSTERS: GENERAL, GALAXIES: DISTANCES AND REDSHIFTS, COSMOLOGY: OBSERVATIONS, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 2001,
    month = dec,
   volume = 328,
    pages = {1039-1063},
      doi = {10.1046/j.1365-8711.2001.04902.x},
   adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.328.1039C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2005A&A...439..845L,
   author = {{Le F{\`e}vre}, O. and {Vettolani}, G. and {Garilli}, B. and 
	{Tresse}, L. and {Bottini}, D. and {Le Brun}, V. and {Maccagni}, D. and 
	{Picat}, J.~P. and {Scaramella}, R. and {Scodeggio}, M. and 
	{Zanichelli}, A. and {Adami}, C. and {Arnaboldi}, M. and {Arnouts}, S. and 
	{Bardelli}, S. and others},
    title = "{The VIMOS VLT deep survey. First epoch VVDS-deep survey: 11 564 spectra with 17.5 {\le} IAB {\le} 24, and the redshift distribution over 0 {\le} z {\le} 5}",
  journal = {\aap},
   eprint = {astro-ph/0409133},
 keywords = {cosmology: observations, galaxies: high-redshift, galaxies: distances and redshift, surveys, galaxies:, evolution, cosmology: large scale structure of Universe},
     year = 2005,
    month = sep,
   volume = 439,
    pages = {845-862},
      doi = {10.1051/0004-6361:20041960},
   adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...439..845L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2010MNRAS.401.1429D,
   author = {{Drinkwater}, M.~J. and {Jurek}, R.~J. and {Blake}, C. and {Woods}, D. and 
	{Pimbblet}, K.~A. and {Glazebrook}, K. and {Sharp}, R. and {Pracy}, M.~B. and 
	{Brough}, S. and {Colless}, M. and {Couch}, W.~J. and {Croom}, S.~M. and 
	{Davis}, T.~M. and {Forbes}, D. and {Forster}, K. and others },
    title = "{The WiggleZ Dark Energy Survey: survey design and first data release}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0911.4246},
 primaryClass = "astro-ph.CO",
 keywords = {surveys, galaxies: high-redshift, galaxies: photometry, galaxies: starburst, cosmology: observations, ultraviolet: galaxies},
     year = 2010,
    month = jan,
   volume = 401,
    pages = {1429-1452},
      doi = {10.1111/j.1365-2966.2009.15754.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401.1429D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013AJ....145...10D,
   author = {{Dawson}, K.~S. and {Schlegel}, D.~J. and {Ahn}, C.~P. and {Anderson}, S.~F. and 
	{Aubourg}, {\'E}. and {Bailey}, S. and {Barkhouser}, R.~H. and 
	{Bautista}, J.~E. and {Beifiori}, A. and {Berlind}, A.~A. and 
	{Bhardwaj}, V. and {Bizyaev}, D. and {Blake}, C.~H. and {Blanton}, M.~R. and 
	{Blomqvist}, M. and others},
    title = "{The Baryon Oscillation Spectroscopic Survey of SDSS-III}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {1208.0022},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, surveys},
     year = 2013,
    month = jan,
   volume = 145,
      eid = {10},
    pages = {10},
      doi = {10.1088/0004-6256/145/1/10},
   adsurl = {http://adsabs.harvard.edu/abs/2013AJ....145...10D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2000AJ....120.1579Y,
   author = {{York}, D.~G. and {Adelman}, J. and {Anderson}, Jr., J.~E. and 
	{Anderson}, S.~F. and {Annis}, J. and {Bahcall}, N.~A. and {Bakken}, J.~A. and 
	{Barkhouser}, R. and {Bastian}, S. and {Berman}, E. and {Boroski}, W.~N. and 
	{Bracker}, S. and {Briegel}, C. and {Briggs}, J.~W. and {Brinkmann}, J. and others},
    title = "{The Sloan Digital Sky Survey: Technical Summary}",
  journal = {\aj},
   eprint = {astro-ph/0006396},
 keywords = {Cosmology: Observations, Instrumentation: Miscellaneous},
     year = 2000,
    month = sep,
   volume = 120,
    pages = {1579-1587},
      doi = {10.1086/301513},
   adsurl = {http://adsabs.harvard.edu/abs/2000AJ....120.1579Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2000PASP..112..768K,
   author = {{Kaiser}, N. and {Tonry}, J.~L. and {Luppino}, G.~A.},
    title = "{A New Strategy for Deep Wide-Field High-Resolution Optical Imaging}",
  journal = {\pasp},
   eprint = {astro-ph/9912181},
 keywords = {Atmospheric Effects, Instrumentation: Adaptive Optics, Instrumentation: Detectors, Telescopes},
     year = 2000,
    month = jun,
   volume = 112,
    pages = {768-800},
      doi = {10.1086/316578},
   adsurl = {http://adsabs.harvard.edu/abs/2000PASP..112..768K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2003NuPhS.124...21T,
   author = {{Tyson}, J.~A. and {Wittman}, D.~M. and {Hennawi}, J.~F. and 
	{Spergel}, D.~N.},
    title = "{LSST: a complementary probe of dark energy}",
  journal = {Nuclear Physics B Proceedings Supplements},
   eprint = {astro-ph/0209632},
     year = 2003,
    month = jul,
   volume = 124,
    pages = {21-29},
      doi = {10.1016/S0920-5632(03)02073-5},
   adsurl = {http://adsabs.harvard.edu/abs/2003NuPhS.124...21T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2005IJMPA..20.3121F,
   author = {{Flaugher}, B. et al.},
    title = "{The Dark Energy Survey}",
  journal = {International Journal of Modern Physics A},
 keywords = {Dark energy, galaxies, supernovae},
     year = 2005,
   volume = 20,
    pages = {3121-3123},
      doi = {10.1142/S0217751X05025917},
   adsurl = {http://adsabs.harvard.edu/abs/2005IJMPA..20.3121F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012PhPro..37.1332D,
   author = {{Diehl}, H. T. and others},
   collaboration = {DES Collaboration},
   title = "{The Dark Energy Survey Camera (DECam)}",
   journal = {Physics Procedia},
   year = 2012,
   volume = 37,
   pages = {1332-1340},
   doi = {10.1016/j.phpro.2012.02.472},
   adsurl = {http://adsabs.harvard.edu/abs/2012PhPro..37.1332D},
   adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007ApJS..172...70L,
   author = {{Lilly}, S.~J. and others
	},
    title = "{zCOSMOS: A Large VLT/VIMOS Redshift Survey Covering 0 {\lt} z {\lt} 3 in the COSMOS Field}",
  journal = {\apjs},
   eprint = {astro-ph/0612291},
 keywords = {Cosmology: Observations, Galaxies: Active, Galaxies: Distances and Redshifts, Galaxies: Evolution, Cosmology: Large-Scale Structure of Universe, Galaxies: Quasars: General, Surveys},
     year = 2007,
    month = sep,
   volume = 172,
    pages = {70-85},
      doi = {10.1086/516589},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..172...70L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.425.2116C,
   author = {{Cooper}, M.~C. and {Yan}, R. and {Dickinson}, M. and {Juneau}, S. and 
	{Lotz}, J.~M. and {Newman}, J.~A. and {Papovich}, C. and {Salim}, S. and 
	{Walth}, G. and {Weiner}, B.~J. and {Willmer}, C.~N.~A.},
    title = "{The Arizona CDFS Environment Survey (ACES): A Magellan/IMACS Spectroscopic Survey of the Chandra Deep Field-South}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1112.0312},
 primaryClass = "astro-ph.CO",
 keywords = {catalogues, surveys, galaxies: distances and redshifts },
     year = 2012,
    month = sep,
   volume = 425,
    pages = {2116-2127},
      doi = {10.1111/j.1365-2966.2012.21524.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.2116C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013Msngr.154...44J,
   author = {{de Jong}, J.~T.~A. and others
	},
    title = "{The Kilo-Degree Survey}",
  journal = {The Messenger},
     year = 2013,
    month = dec,
   volume = 154,
    pages = {44-46},
   adsurl = {http://adsabs.harvard.edu/abs/2013Msngr.154...44J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015arXiv150402900F,
   author = {{Flaugher}, B. and {Diehl}, H.~T. and {Honscheid}, K. and {Abbott}, T.~M.~C. and 
	{Alvarez}, O. and {Angstadt}, R. and {Annis}, J.~T. and {Antonik}, M. and 
	{Ballester}, O. and {Beaufore}, L. and {Bernstein}, G.~M. and 
	{Bernstein}, R.~A. and {Bigelow}, B. and {Bonati}, M. and {Boprie}, D. and others},
    title = "{The Dark Energy Camera}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1504.02900},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2015,
    month = apr,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150402900F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1997MNRAS.286..115M,
   author = {{Matarrese}, S. and {Coles}, P. and {Lucchin}, F. and {Moscardini}, L.
	},
    title = "{Redshift evolution of clustering}",
  journal = {\mnras},
   eprint = {astro-ph/9608004},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, GALAXIES: HALOES, COSMOLOGY: OBSERVATIONS, COSMOLOGY: THEORY, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1997,
    month = mar,
   volume = 286,
    pages = {115-132},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.286..115M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{MollyMangle,
   author = {{Swanson}, M.~E.~C. and {Tegmark}, M. and {Hamilton}, A.~J.~S. and 
	{Hill}, J.~C.},
    title = "{Methods for rapidly processing angular masks of next-generation galaxy surveys}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0711.4352},
 keywords = {methods: data analysis , surveys , large-scale structure of Universe},
     year = 2008,
    month = jul,
   volume = 387,
    pages = {1391-1402},
      doi = {10.1111/j.1365-2966.2008.13296.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387.1391S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2012A&A...542A...5C,
   author = {{Coupon}, J. and {Kilbinger}, M. and {McCracken}, H.~J. and 
	{Ilbert}, O. and {Arnouts}, S. and {Mellier}, Y. and {Abbas}, U. and 
	{de la Torre}, S. and {Goranova}, Y. and {Hudelot}, P. and {Kneib}, J.-P. and 
	{Le F{\`e}vre}, O.},
    title = "{Galaxy clustering in the CFHTLS-Wide: the changing relationship between galaxies and haloes since z 1.2}",
  journal = {Astronomy and Astrophysics},
archivePrefix = "arXiv",
   eprint = {1107.0616},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, large-scale structure of Universe, galaxies: distances and redshifts, galaxies: halos, galaxies: evolution},
     year = 2012,
    month = jun,
   volume = 542,
      eid = {A5},
    pages = {A5},
      doi = {10.1051/0004-6361/201117625},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...542A...5C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011MNRAS.417.2577C,
   author = {{Crocce}, M. and {Gazta{\~n}aga}, E. and {Cabr{\'e}}, A. and 
	{Carnero}, A. and {S{\'a}nchez}, E.},
    title = "{Clustering of photometric luminous red galaxies - I. Growth of structure and baryon acoustic feature}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1104.5236},
 primaryClass = "astro-ph.CO",
 keywords = {methods: data analysis, cosmological parameters, dark energy, distance scale, large-scale structure of Universe},
     year = 2011,
    month = nov,
   volume = 417,
    pages = {2577-2591},
      doi = {10.1111/j.1365-2966.2011.19425.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.2577C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ho12,
   author = {{Ho}, S. and {Cuesta}, A. and {Seo}, H.-J. and {de Putter}, R. and 
	{Ross}, A.~J. and {White}, M. and {Padmanabhan}, N. and {Saito}, S. and 
	{Schlegel}, D.~J. and {Schlafly}, E. and {Seljak}, U. and {Hern{\'a}ndez-Monteagudo}, C. and 
	{S{\'a}nchez}, A.~G. and {Percival}, W.~J. and {Blanton}, M. and others },
    title = "{Clustering of Sloan Digital Sky Survey III Photometric Luminous Galaxies: The Measurement, Systematics, and Cosmological Implications}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1201.2137},
 primaryClass = "astro-ph.CO",
 keywords = {cosmological parameters, dark energy, dark matter, distance scale},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {14},
    pages = {14},
      doi = {10.1088/0004-637X/761/1/14},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761...14H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2003AJ....125..984M,
   author = {{Monet}, D.~G. and {Levine}, S.~E. and {Canzian}, B. and {Ables}, H.~D. and 
	{Bird}, A.~R. and {Dahn}, C.~C. and {Guetter}, H.~H. and {Harris}, H.~C. and 
	{Henden}, A.~A. and {Leggett}, S.~K. and {Levison}, H.~F. and 
	{Luginbuhl}, C.~B. and {Martini}, J. and {Monet}, A.~K.~B. and 
	{Munn}, and others },
    title = "{The USNO-B Catalog}",
  journal = {\aj},
   eprint = {astro-ph/0210694},
 keywords = {Astrometry, Catalogs},
     year = 2003,
    month = feb,
   volume = 125,
    pages = {984-993},
      doi = {10.1086/345888},
   adsurl = {http://adsabs.harvard.edu/abs/2003AJ....125..984M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{ScampSoft,
   author = {{Bertin}, E.},
    title = "{Automatic Astrometric and Photometric Calibration with SCAMP}",
booktitle = {Astronomical Data Analysis Software and Systems XV},
     year = 2006,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 351,
   editor = {{Gabriel}, C. and {Arviset}, C. and {Ponz}, D. and {Enrique}, S.
	},
    month = jul,
    pages = {112},
   adsurl = {http://adsabs.harvard.edu/abs/2006ASPC..351..112B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SextractorSoft,
   author = {{Bertin}, E. and {Arnouts}, S.},
    title = "{SExtractor: Software for source extraction.}",
  journal = {A\&AS},
 keywords = {METHODS: DATA ANALYSIS, TECHNIQUES: IMAGE PROCESSING, GALAXIES: PHOTOMETRY},
     year = 1996,
    month = jun,
   volume = 117,
    pages = {393-404},
   adsurl = {http://adsabs.harvard.edu/abs/1996A%26AS..117..393B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2012SPIE.8451E..0DM,
   author = {{Mohr}, J.~J. and {Armstrong}, R. and {Bertin}, E. and {Daues}, G. and 
	{Desai}, S. and {Gower}, M. and {Gruendl}, R. and {Hanlon}, W. and 
	{Kuropatkin}, N. and {Lin}, H. and {Marriner}, J. and {Petravic}, D. and 
	{Sevilla}, I. and {Swanson}, M. and {Tomashek}, T. and {Tucker}, D. and 
	{Yanny}, B.},
    title = "{The Dark Energy Survey data processing and calibration system}",
booktitle = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
     year = 2012,
   series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
   volume = 8451,
archivePrefix = "arXiv",
   eprint = {1207.3189},
 primaryClass = "astro-ph.IM",
    month = sep,
      eid = {84510D},
    pages = {0},
      doi = {10.1117/12.926785},
   adsurl = {http://adsabs.harvard.edu/abs/2012SPIE.8451E..0DM},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011arXiv1109.6741S,
   author = {{Sevilla}, I. and {Armstrong}, R. and {Bertin}, E. and {Carlson}, A. and 
	{Daues}, G. and {Desai}, S. and {Gower}, M. and {Gruendl}, R. and 
	{Hanlon}, W. and {Jarvis}, M. and {Kessler}, R. and {Kuropatkin}, N. and 
	{Lin}, H. and {Marriner}, J. and {Mohr}, J. and others	},
    title = "{The Dark Energy Survey Data Management System}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1109.6741},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2011,
    month = sep,
   adsurl = {http://adsabs.harvard.edu/abs/2011arXiv1109.6741S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{HealpixSoft,
   author = {{G{\'o}rski}, K.~M. and {Hivon}, E. and {Banday}, A.~J. and 
	{Wandelt}, B.~D. and {Hansen}, F.~K. and {Reinecke}, M. and 
	{Bartelmann}, M.},
    title = "{HEALPix: A Framework for High-Resolution Discretization and Fast Analysis of Data Distributed on the Sphere}",
  journal = {\apj},
   eprint = {astro-ph/0409513},
 keywords = {Cosmology: Cosmic Microwave Background, Cosmology: Observations, Methods: Statistical},
     year = 2005,
    month = apr,
   volume = 622,
    pages = {759-771},
      doi = {10.1086/427976},
   adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...622..759G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013arXiv1306.5236S,
   author = {{Soumagnac}, M.~T. and {Abdalla}, F.~B. and {Lahav}, O. and 
	{Kirk}, D. and {Sevilla}, I. and {Bertin}, E. and {Rowe}, B.~T.~P. and 
	{Annis}, J. and {Busha}, M.~T. and {Da Costa}, L.~N. and {Frieman}, J.~A. and 
	{Gaztanaga}, E. and {Jarvis}, M. and {Lin}, H. and {Percival}, W.~J. and others },
    title = "{Star/galaxy separation at faint magnitudes: Application to a simulated Dark Energy Survey}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1306.5236},
 primaryClass = "astro-ph.CO",
 keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2013,
    month = jun,
   adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1306.5236S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012ApJ...757...83D,
   author = {{Desai}, S. and {Armstrong}, R. and {Mohr}, J.~J. and {Semler}, D.~R. and 
	{Liu}, J. and {Bertin}, E. and {Allam}, S.~S. and {Barkhouse}, W.~A. and 
	{Bazin}, G. and {Buckley-Geer}, E.~J. and {Cooper}, M.~C. and 
	{Hansen}, S.~M. and {High}, F.~W. and {Lin}, H. and {Lin}, Y.-T. and others },
    title = "{The Blanco Cosmology Survey: Data Acquisition, Processing, Calibration, Quality Diagnostics, and Data Release}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1204.1210},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, galaxies: clusters: general, methods: data analysis, surveys, techniques: image processing},
     year = 2012,
    month = sep,
   volume = 757,
      eid = {83},
    pages = {83},
      doi = {10.1088/0004-637X/757/1/83},
}

@ARTICLE{LeistedtMAPS,
   author = {{Leistedt}, B. and {Peiris}, H.~V. and {Elsner}, F. and {Benoit-L{\'e}vy}, A. and 
	{Amara}, A. and {Bauer}, A.~H. and {Becker}, M.~R. and {Bonnett}, C. and 
	{Bruderer}, C. and {Busha}, M.~T. and {Carrasco Kind}, M. and 
	{Chang}, C. and {Crocce}, M. and {da Costa}, L.~N. and {Gaztanaga}, E. and 
	{Huff}, E.~M. and others},
    title = "{Mapping and Simulating Systematics due to Spatially Varying Observing Conditions in DES Science Verification Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1507.05647},
 keywords = {cosmology: observations, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of universe},
     year = 2016,
    month = oct,
   volume = 226,
      eid = {24},
    pages = {24},
      doi = {10.3847/0067-0049/226/2/24},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..226...24L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Chang2014bccufig,
   author = {{Chang}, C. and {Busha}, M.~T. and {Wechsler}, R.~H. and {Refregier}, A. and 
	{Amara}, A. and {Rykoff}, E. and {Becker}, M.~R. and {Bruderer}, C. and 
	{Gamper}, L. and {Leistedt}, B. and {Peiris}, H. and {Abbott}, T. and 
	{Abdalla}, F.~B. and {Banerji}, M. and {Bernstein}, R.~A. and others},
    title = "{Modelling the Transfer Function for the Dark Energy Survey}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1411.0032},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2014,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1411.0032C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GiannantonioCMBLens,
   author = {{Giannantonio}, T. and others},
  journal = {ArXiv e-prints},
     year = 2015,
}

@ARTICLE{LS,
   author = {{Landy}, S.~D. and {Szalay}, A.~S.},
    title = "{Bias and variance of angular correlation functions}",
  journal = {\apj},
 keywords = {Angular Correlation, Bias, Computational Astrophysics, Galactic Clusters, Variance, Correlation Coefficients, Monte Carlo Method, Random Variables},
     year = 1993,
    month = jul,
   volume = 412,
    pages = {64-71},
      doi = {10.1086/172900},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...412...64L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smith2003,
   author = {{Smith}, R.~E. and {Peacock}, J.~A. and {Jenkins}, A. and {White}, S.~D.~M. and
	{Frenk}, C.~S. and {Pearce}, F.~R. and {Thomas}, P.~A. and {Efstathiou}, G. and
	{Couchman}, H.~M.~P.},
    title = "{Stable clustering, the halo model and non-linear cosmological power spectra}",
  journal = {\mnras},
   eprint = {astro-ph/0207664},
 keywords = {methods: N-body simulations, cosmology: theory, large-scale structure of Universe},
     year = 2003,
    month = jun,
   volume = 341,
    pages = {1311-1332},
      doi = {10.1046/j.1365-8711.2003.06503.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.341.1311S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ross11,
   author = {{Ross}, A.~J. and {Ho}, S. and {Cuesta}, A.~J. and {Tojeiro}, R. and 
	{Percival}, W.~J. and {Wake}, D. and {Masters}, K.~L. and {Nichol}, R.~C. and 
	{Myers}, A.~D. and {de Simoni}, F. and {Seo}, H.~J. and {Hern{\'a}ndez-Monteagudo}, C. and 
	{Crittenden}, R. and {Blanton}, M. and {Brinkmann}, J. and others },
    title = "{Ameliorating systematic uncertainties in the angular clustering of galaxies: a study using the SDSS-III}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1105.2320},
 primaryClass = "astro-ph.CO",
 keywords = {methods: statistical, large-scale structure of Universe},
     year = 2011,
    month = oct,
   volume = 417,
    pages = {1350-1373},
      doi = {10.1111/j.1365-2966.2011.19351.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.1350R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ross09,
   author = {{Ross}, A.~J. and {Brunner}, R.~J.},
    title = "{Halo-model analysis of the clustering of photometrically selected galaxies from SDSS}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0906.4977},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: haloes , cosmology: observations},
     year = 2009,
    month = oct,
   volume = 399,
    pages = {878-887},
      doi = {10.1111/j.1365-2966.2009.15318.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.399..878R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Myers06,
   author = {{Myers}, A.~D. and {Brunner}, R.~J. and {Richards}, G.~T. and 
	{Nichol}, R.~C. and {Schneider}, D.~P. and {Vanden Berk}, D.~E. and 
	{Scranton}, R. and {Gray}, A.~G. and {Brinkmann}, J.},
    title = "{First Measurement of the Clustering Evolution of Photometrically Classified Quasars}",
  journal = {\apj},
   eprint = {astro-ph/0510371},
 keywords = {Cosmology: Observations, Cosmology: Large-Scale Structure of Universe, Galaxies: Quasars: General, Surveys},
     year = 2006,
    month = feb,
   volume = 638,
    pages = {622-634},
      doi = {10.1086/499093},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...638..622M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Scranton02,
   author = {{Scranton}, R. and {Johnston}, D. and {Dodelson}, S. and {Frieman}, J.~A. and 
	{Connolly}, A. and {Eisenstein}, D.~J. and {Gunn}, J.~E. and 
	{Hui}, L. and {Jain}, B. and {Kent}, S. and {Loveday}, J. and 
	{Narayanan}, V. and {Nichol}, R.~C. and {O'Connell}, L. and 
	{Scoccimarro}, R. and others},
    title = "{Analysis of Systematic Effects and Statistical Uncertainties in Angular Clustering of Galaxies from Early Sloan Digital Sky Survey Data}",
  journal = {\apj},
   eprint = {astro-ph/0107416},
 keywords = {Cosmology: Observations, Cosmology: Large-Scale Structure of Universe},
     year = 2002,
    month = nov,
   volume = 579,
    pages = {48-75},
      doi = {10.1086/342786},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579...48S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cosmosis,
   author = {{Zuntz}, J. and others},
    title = "{CosmoSIS: Modular cosmological parameter estimation}",
  journal = {Astronomy and Computing},
archivePrefix = "arXiv",
   eprint = {1409.3409},
 keywords = {Cosmology:miscellaneous, Methods:data analysis, Methods:statistical},
     year = 2015,
    month = sep,
   volume = 12,
    pages = {45-59},
      doi = {10.1016/j.ascom.2015.05.005},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26C....12...45Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Takahashi2012,
   author = {{Takahashi}, R. and {Sato}, M. and {Nishimichi}, T. and {Taruya}, A. and 
	{Oguri}, M.},
    title = "{Revising the Halofit Model for the Nonlinear Matter Power Spectrum}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1208.2701},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: theory, large-scale structure of universe, methods: numerical},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {152},
    pages = {152},
      doi = {10.1088/0004-637X/761/2/152},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761..152T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007ApJS..172..219L,
   author = {{Leauthaud}, A. and {Massey}, R. and {Kneib}, J.-P. and {Rhodes}, J. and 
	{Johnston}, D.~E. and {Capak}, P. and {Heymans}, C. and {Ellis}, R.~S. and 
	{Koekemoer}, A.~M. and {Le F{\`e}vre}, O. and {Mellier}, Y. and 
	{R{\'e}fr{\'e}gier}, A. and {Robin}, A.~C. and {Scoville}, N. and 
	{Tasca}, L. and {Taylor}, J.~E. and {Van Waerbeke}, L.},
    title = "{Weak Gravitational Lensing with COSMOS: Galaxy Selection and Shape Measurements}",
  journal = {\apjs},
   eprint = {astro-ph/0702359},
 keywords = {Cosmology: Observations, Cosmology: Gravitational Lensing, Cosmology: Large-Scale Structure of Universe},
     year = 2007,
    month = sep,
   volume = 172,
    pages = {219-238},
      doi = {10.1086/516598},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..172..219L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SPTref,
   author = {{Carlstrom}, J.~E. and {Ade}, P.~A.~R. and {Aird}, K.~A. and 
	{Benson}, B.~A. and {Bleem}, L.~E. and {Busetti}, S. and {Chang}, C.~L. and 
	{Chauvin}, E. and {Cho}, H.-M. and {Crawford}, T.~M. and {Crites}, A.~T. and 
	{Dobbs}, M.~A. and {Halverson}, N.~W. and {Heimsath}, S. and 
	{Holzapfel}, W.~L. and others },
    title = "{The 10 Meter South Pole Telescope}",
  journal = {\pasp},
archivePrefix = "arXiv",
   eprint = {0907.4445},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical Instrumentation},
     year = 2011,
    month = may,
   volume = 123,
    pages = {568-581},
      doi = {10.1086/659879},
   adsurl = {http://adsabs.harvard.edu/abs/2011PASP..123..568C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SLRref,
   author = {{High}, F.~W. and {Stubbs}, C.~W. and {Rest}, A. and {Stalder}, B. and 
	{Challis}, P.},
    title = "{Stellar Locus Regression: Accurate Color Calibration and the Real-Time Determination of Galaxy Cluster Photometric Redshifts}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {0903.5302},
 primaryClass = "astro-ph.IM",
 keywords = {galaxies: fundamental parameters, methods: data analysis, stars: fundamental parameters, stars: statistics, techniques: photometric},
     year = 2009,
    month = jul,
   volume = 138,
    pages = {110-129},
      doi = {10.1088/0004-6256/138/1/110},
   adsurl = {http://adsabs.harvard.edu/abs/2009AJ....138..110H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Thomas10,
   author = {{Thomas}, S.~A. and {Abdalla}, F.~B. and {Lahav}, O.},
    title = "{Upper Bound of 0.28 eV on Neutrino Masses from the Largest Photometric Redshift Survey}",
  journal = {Physical Review Letters},
archivePrefix = "arXiv",
   eprint = {0911.5291},
 keywords = {Observational cosmology, Neutrino mass and mixing, Astronomical catalogs atlases sky surveys databases retrieval systems archives etc., Galaxy clusters},
     year = 2010,
    month = jul,
   volume = 105,
   number = 3,
      eid = {031301},
    pages = {031301},
      doi = {10.1103/PhysRevLett.105.031301},
   adsurl = {http://adsabs.harvard.edu/abs/2010PhRvL.105c1301T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pad07,
   author = {{Padmanabhan}, N. and {Schlegel}, D.~J. and {Seljak}, U. and 
	{Makarov}, A. and {Bahcall}, N.~A. and {Blanton}, M.~R. and 
	{Brinkmann}, J. and {Eisenstein}, D.~J. and {Finkbeiner}, D.~P. and 
	{Gunn}, J.~E. and {Hogg}, D.~W. and {Ivezi{\'c}}, {\v Z}. and 
	{Knapp}, G.~R. and {Loveday}, J. and {Lupton}, R.~H. and {Nichol}, R.~C. and 
	{Schneider}, D.~P. and {Strauss}, M.~A. and {Tegmark}, M. and 
	{York}, D.~G.},
    title = "{The clustering of luminous red galaxies in the Sloan Digital Sky Survey imaging data}",
  journal = {\mnras},
   eprint = {astro-ph/0605302},
 keywords = {cosmological parameters, cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2007,
    month = jul,
   volume = 378,
    pages = {852-872},
      doi = {10.1111/j.1365-2966.2007.11593.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378..852P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 
@ARTICLE{Leistedt13,
   author = {{Leistedt}, B. and {Peiris}, H.~V. and {Mortlock}, D.~J. and 
	{Benoit-L{\'e}vy}, A. and {Pontzen}, A.},
    title = "{Estimating the large-scale angular power spectrum in the presence of systematics: a case study of Sloan Digital Sky Survey quasars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1306.0005},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: photometry, quasars: general, galaxies: statistics, large-scale structure of Universe},
     year = 2013,
    month = nov,
   volume = 435,
    pages = {1857-1873},
      doi = {10.1093/mnras/stt1359},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.435.1857L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck13cosmo,
   author = {{Ade}, P.~A.~R. and {Aghanim}, N. and 
	{Armitage-Caplan}, C. and {Arnaud}, M. and {Ashdown}, M. and 
	{Atrio-Barandela}, F. and {Aumont}, J. and {Baccigalupi}, C. and 
	{Banday}, A.~J. and et al.},
    title = "{Planck 2013 results. XVI. Cosmological parameters}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1303.5076},
 keywords = {cosmic background radiation, cosmological parameters, early Universe, inflation, primordial nucleosynthesis},
     year = 2014,
    month = nov,
   volume = 571,
      eid = {A16},
    pages = {A16},
      doi = {10.1051/0004-6361/201321591},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...571A..16P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck15cosmo,
   author = {{Ade}, P.~A.~R. and {Aghanim}, N. and 
	{Armitage-Caplan}, C. and {Arnaud}, M. and {Ashdown}, M. and 
	{Atrio-Barandela}, F. and {Aumont}, J. and {Baccigalupi}, C. and 
	{Banday}, A.~J. and et al.},
   collaboration = "Planck Collab.",
    title = "{Planck 2015 results. XIII. Cosmological parameters}",
    journal = {Astronomy {\&} Astrophysics},
archivePrefix = "arXiv",
   eprint = {1502.01589},
   primaryclass = "astro-ph",
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150201589P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System},
  year = "2015"
}

@ARTICLE{Swanson08,
   author = {{Swanson}, M.~E.~C. and {Tegmark}, M. and {Hamilton}, A.~J.~S. and 
	{Hill}, J.~C.},
    title = "{Methods for rapidly processing angular masks of next-generation galaxy surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0711.4352},
 keywords = {methods: data analysis , surveys , large-scale structure of Universe},
     year = 2008,
    month = jul,
   volume = 387,
    pages = {1391-1402},
      doi = {10.1111/j.1365-2966.2008.13296.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387.1391S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Glazebrook94,
   author = {{Glazebrook}, K. and {Peacock}, J.~A. and {Collins}, C.~A. and 
	{Miller}, L.},
    title = "{An Imaging K-Band Survey - Part One - the Catalogue Star and Galaxy Counts}",
  journal = {\mnras},
   eprint = {astro-ph/9307022},
     year = 1994,
    month = jan,
   volume = 266,
    pages = {65},
   adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.266...65G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Tucker07,
   author = {{Tucker}, D.~L. and {Annis}, J.~T. and {Lin}, H. and {Kent}, S. and 
	{Stoughton}, C. and {Peoples}, J. and {Allam}, S.~S. and {Mohr}, J.~J. and 
	{Barkhouse}, W.~A. and {Ngeow}, C. and {Alam}, T. and {Beldica}, C. and 
	{Cai}, D. and {Daues}, G. and {Plante}, R. and {Miller}, C. and 
	{Smith}, C. and {Suntzeff}, N.~B.},
    title = "{The Photometric Calibration of the Dark Energy Survey}",
booktitle = {The Future of Photometric, Spectrophotometric and Polarimetric Standardization},
     year = 2007,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 364,
   eprint = {astro-ph/0611137},
   editor = {{Sterken}, C.},
    month = apr,
    pages = {187},
   adsurl = {http://adsabs.harvard.edu/abs/2007ASPC..364..187T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kuehn13,
   author = {{Kuehn}, K. and {Kuhlmann}, S. and {Allam}, S. and {Annis}, J.~T. and 
	{Bailey}, T. and {Balbinot}, E. and {Bernstein}, J.~P. and {Biesiadzinski}, T. and 
	{Burke}, D.~L. and {Butner}, M. and {Camargo}, J.~I.~B. and 
	{da Costa}, L.~A.~N. and {DePoy}, D. and {Diehl}, H.~T. and 
	{Dietrich}, J.~P. and others },
    title = "{PreCam: A Precursor Observational Campaign for Calibration of the Dark Energy Survey}",
  journal = {\pasp},
archivePrefix = "arXiv",
   eprint = {1208.0865},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical Instrumentation},
     year = 2013,
    month = apr,
   volume = 125,
    pages = {409-421},
      doi = {10.1086/670592},
   adsurl = {http://adsabs.harvard.edu/abs/2013PASP..125..409K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kim15,
   author = {{Kim}, E.~J. and {Brunner}, R.~J. and {Carrasco Kind}, M.},
    title = "{A Hybrid Ensemble Learning Approach to Star-Galaxy Classification}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1505.02200},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2015,
    month = may,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150502200K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{FryGaztanaga1993,
   author = {{Fry}, J.~N. and {Gaztanaga}, E.},
    title = "{Biasing and hierarchical statistics in large-scale structure}",
  journal = {\apj},
   eprint = {astro-ph/9302009},
 keywords = {Galactic Evolution, Galactic Structure, Mass Distribution, Star Distribution, Bias, Hierarchies, Nonlinear Equations, Statistical Analysis},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {447-452},
      doi = {10.1086/173015},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..447F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rykoff+14,
   author = {{Rykoff}, E.~S. and {Rozo}, E. and {Busha}, M.~T. and {Cunha}, C.~E. and
	{Finoguenov}, A. and {Evrard}, A. and {Hao}, J. and {Koester}, B.~P. and 
	{Leauthaud}, A. and {Nord}, B. and {Pierre}, M. and {Reddick}, R. and 
	{Sadibekova}, T. and {Sheldon}, E.~S. and {Wechsler}, R.~H.},
    title = "{redMaPPer. I. Algorithm and SDSS DR8 Catalog}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.3562},
 keywords = {galaxies: clusters: general},
     year = 2014,
    month = apr,
   volume = 785,
      eid = {104},
    pages = {104},
      doi = {10.1088/0004-637X/785/2/104},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785..104R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rykoff+16,
   author = {{Rykoff}, E.~S. and {Rozo}, E. and {Hollowood}, D. and {Bermeo-Hernandez}, A. and 
	{Jeltema}, T. and {Mayers}, J. and {Romer}, A.~K. and {Rooney}, P. and 
	{Saro}, A. and {Vergara Cervantes}, C. and {Wechsler}, R.~H. and 
	{Wilcox}, H. and {Abbott}, T.~M.~C. and {Abdalla}, F.~B. and 
	{Allam}, S. and others},
    collaboration = {DES Collaboration},
    title = "{The RedMaPPer Galaxy Cluster Catalog From DES Science Verification Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1601.00621},
 keywords = {galaxies: clusters: general},
     year = 2016,
    month = may,
   volume = 224,
      eid = {1},
    pages = {1},
      doi = {10.3847/0067-0049/224/1/1},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..224....1R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{soergel+16,
   author = {{Soergel}, B. and {Flender}, S. and {Story}, K.~T. and {Bleem}, L. and 
	{Giannantonio}, T. and {Efstathiou}, G. and {Rykoff}, E. and 
	{Benson}, B.~A. and {Crawford}, T. and {Dodelson}, S. and {Habib}, S. and 
	{Heitmann}, K. and {Holder}, G. and {Jain}, B. and {Rozo}, E. and others},
    title = "{Detection of the kinematic Sunyaev-Zel'dovich effect with DES Year 1 and SPT}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.03904},
 keywords = {galaxies: clusters: general, cosmic background radiation, large-scale structure of Universe},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {3172-3193},
      doi = {10.1093/mnras/stw1455},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.3172S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bruzualcharlot03,
   author = {{Bruzual}, G. and {Charlot}, S.},
    title = "{Stellar population synthesis at the resolution of 2003}",
  journal = {\mnras},
   eprint = {astro-ph/0309134},
 keywords = {stars: evolution, galaxies: evolution, galaxies: formation, galaxies: stellar content},
     year = 2003,
    month = oct,
   volume = 344,
    pages = {1000-1028},
      doi = {10.1046/j.1365-8711.2003.06897.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.344.1000B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{chaincomsumer,
   author = {S. Hinton, },
    title = "{ChainConsumer}",
  journal = {JOSS},
   eprint = {10.21105/joss.00045},
 keywords = {},
     year = 2016,
    month = ,
   volume = 1,
    pages = {52},
      doi = {},
   adsurl = {},
  adsnote = {}
}

@article{baldauf+09, 
author = { Tobias Baldauf and Robert E. Smith and Uros Seljak and Rachel Mandelbaum }, 
title = { An algorithm for the direct reconstruction of the dark matter correlation function from weak lensing and galaxy clustering }, 
eprint = { arXiv:0911.4973v2 }, 
journal = { Phys. Rev. D },
volume = { 81 },
year = { 2010 },
month = { 3 },
url = { http://arxiv.org/abs/0911.4973v2 }, 
} 


@ARTICLE{Prat17,
   author = "{Prat}, J. and {S{\'a}nchez}, C. and {Fang}, Y. and {Gruen}, D. and {Elvin-Poole}, J. and {Kokron}, N. and {Secco}, L.~F. and {Jain}, B. and {Miquel}, R. and {MacCrann}, N. and {Troxel}, M.~A. and {Alarcon}, A. and {Bacon}, D. and {Bernstein}, G.~M. and {Blazek}, B. and others",
   collaboration = {DES Collaboration},
    title = "{Dark Energy Survey Year 1 Results: Galaxy-Galaxy Lensing}",
  journal = {submitted to PRD},
 keywords = {},
     year = 2107,
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {arXiv:xxxx.xxxxx}
}

@article{simspaper,
    author = "{MacCrann}, N. and {DeRose}, J. and {Wechsler}, R. and others",
    collaboration = {DES Collaboration},
    title = "{Dark Energy Survey Year 1 Results: Validating a cosmological parameter estimation framework using mock Dark Energy Surveys}",
    year = "2017",
    journal = "to be submitted to PRD",
}


@ARTICLE{DESY1cos,
    author = "{(DES Collaboration)} and others",
    collaboration = {DES Collaboration},
title = "{Dark Energy Survey Year 1 Results: Cosmological Constraints from Galaxy Clustering and Weak Lensing}",
year = "2017",
journal = "to be submitted to PRD",
}

@ARTICLE{MPPmethodology,
   author = {{Krause}, E. and {Eifler}, T.~F. and {Zuntz}, J. and {Friedrich}, O. and 
	{Troxel}, M.~A. and {Dodelson}, S. and {Blazek}, J. and {Secco}, L.~F. and 
	{MacCrann}, N. and {Baxter}, E. and {Chang}, C. and {Chen}, N. and others},
    collaboration = {DES Collaboration},
      title = "{Dark Energy Survey Year 1 Results: Multi-Probe Methodology and Simulated Likelihood Analyses}",
      journal        = "Submitted to PRD",
      year           = "2017",
      eprint         = "1706.09359",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      reportNumber   = "FERMILAB-PUB-17-215-A",
      SLACcitation   = "%%CITATION = ARXIV:1706.09359;%%"
}

@ARTICLE{Y1gold,
    author = {{Drlica-Wagner}, A. and {Sevilla-Noarbe}, I. and {Rykoff}, E. S.  
    and {Gruendl}, R. A. and {Yanny}, B. and {Tucker}, D. L. and {Hoyle}, B.
    and {Carnero Rosell}, A. and {Bernstein}, G. M. and {Bechtol}, K.
    and others},
    collaboration = {DES Collaboration},
    title = "{The Dark Energy Survey First-Year Cosmology Data Set}",
    year = "2017",
    journal = "submitted to ApJS",
     year = 2017,
    month = jun,
   volume = -,
    pages = {-},
      doi = {-}
}

@ARTICLE{Mcclintock17,
   author = "{McClintock},  T. and others",
    title = "{}",
  journal = {},
 keywords = {},
     year = 2017,
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {}
}


@ARTICLE{SDSSdr12,
   author = {{Alam}, S. and {Albareti}, F.~D. and {Allende Prieto}, C. and 
	{Anders}, F. and {Anderson}, S.~F. and {Anderton}, T. and {Andrews}, B.~H. and 
	{Armengaud}, E. and {Aubourg}, {\'E}. and {Bailey}, S. and others },
    title = "{The Eleventh and Twelfth Data Releases of the Sloan Digital Sky Survey: Final Data from SDSS-III}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1501.00963},
 primaryClass = "astro-ph.IM",
 keywords = {atlases, catalogs, surveys},
     year = 2015,
    month = jul,
   volume = 219,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/219/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..219...12A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{OzDESyear1,
   author = {{Yuan}, F. and {Lidman}, C. and {Davis}, T.~M. and {Childress}, M. and 
	{Abdalla}, F.~B. and {Banerji}, M. and {Buckley-Geer}, E. and 
	{Carnero Rosell}, A. and {Carollo}, D. and {Castander}, F.~J. and 
	{D'Andrea}, C.~B. and {Diehl}, H.~T. and {Cunha}, C.~E. and 
	{Foley}, R.~J. and {Frieman}, J. and others },
    title = "{OzDES multifibre spectroscopy for the Dark Energy Survey: first-year operation and results}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1504.03039},
 keywords = {techniques: spectroscopic, surveys, supernovae: general, galaxies: active, cosmology: observations},
     year = 2015,
    month = sep,
   volume = 452,
    pages = {3047-3063},
      doi = {10.1093/mnras/stv1507},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.452.3047Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{RozoRykoffRedMagic,
   author = {{Rozo}, E. and {Rykoff}, E. and others},
  journal = {in prep.},
     year = 2015,
}



==> bibfile_shortauthorlist.txt <==
@ARTICLE{2007MNRAS.378..852P,
   author = {{Padmanabhan}, N. and {Schlegel}, D.~J. and {Seljak}, U. and 
	{Makarov}, A. and {Bahcall}, N.~A. and {Blanton}, M.~R. and 
	{Brinkmann}, J. and {Eisenstein}, D.~J. and {Finkbeiner}, D.~P. and 
	{Gunn}, J.~E. and {Hogg}, D.~W. and {Ivezi{\'c}}, {\v Z}. and 
	{Knapp}, G.~R. and {Loveday}, J. and {Lupton}, R.~H. and {Nichol}, R.~C. and 
	{Schneider}, D.~P. and {Strauss}, M.~A. and {Tegmark}, M. and 
	{York}, D.~G.},
    title = "{The clustering of luminous red galaxies in the Sloan Digital Sky Survey imaging data}",
  journal = {\mnras},
   eprint = {astro-ph/0605302},
 keywords = {cosmological parameters, cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2007,
    month = jul,
   volume = 378,
    pages = {852-872},
      doi = {10.1111/j.1365-2966.2007.11593.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378..852P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2004MNRAS.352..338J,
   author = {{Jarvis}, M. and {Bernstein}, G. and {Jain}, B.},
    title = "{The skewness of the aperture mass statistic}",
  journal = {\mnras},
   eprint = {astro-ph/0307393},
 keywords = {gravitational lensing},
     year = 2004,
    month = jul,
   volume = 352,
    pages = {338-352},
      doi = {10.1111/j.1365-2966.2004.07926.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.352..338J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Diehl14,
   author = {{Diehl}, H.~T., et al. },
    title = "{The Dark Energy Survey and operations: Year 1}",
booktitle = {Observatory Operations: Strategies, Processes, and Systems V},
     year = 2014,
   volume = 9149,
    month = aug,
      eid = {91490V},
    pages = {91490V},
      doi = {10.1117/12.2056982},
   adsurl = {http://adsabs.harvard.edu/abs/2014SPIE.9149E..0VD},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Abbott:2005bi,
      author         = {{DES Collaboration}},
      title          = "{The dark energy survey}",
      collaboration  = "DES",
      year           = "2005",
      eprint         = "astro-ph/0510346",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      reportNumber   = "FERMILAB-PUB-05-656-A",
      SLACcitation   = "%%CITATION = ASTRO-PH/0510346;%%"
}

@ARTICLE{SFD,
   author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
    title = "{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}",
  journal = {\apj},
   eprint = {astro-ph/9710327},
 keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM, Cosmology: Cosmic Microwave Background, Cosmology: Diffuse Radiation, ISM: Dust, Extinction, Infrared: ISM: Continuum, Interplanetary Medium},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {525-553},
      doi = {10.1086/305772},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Hu:2003pt,
      author         = "Hu, Wayne and Jain, Bhuvnesh",
      title          = "{Joint galaxy - lensing observables and the dark energy}",
      journal        = "Phys. Rev.",
      volume         = "D70",
      year           = "2004",
      pages          = "043009",
      doi            = "10.1103/PhysRevD.70.043009",
      eprint         = "astro-ph/0312395",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/0312395;%%"
}
f
@article{Bernstein:2008aq,
      author         = "Bernstein, Gary M.",
      title          = "{Comprehensive Two-Point Analyses of Weak Gravitational
                        Lensing Surveys}",
      journal        = "Astrophys. J.",
      volume         = "695",
      year           = "2009",
      pages          = "652-665",
      doi            = "10.1088/0004-637X/695/1/652",
      eprint         = "0808.3400",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ARXIV:0808.3400;%%"
}

@article{Joachimi:2009ez,
      author         = "Joachimi, B. and Bridle, S. L.",
      title          = "{Simultaneous measurement of cosmology and intrinsic
                        alignments using joint cosmic shear and galaxy number
                        density correlations}",
      journal        = "Astron. Astrophys.",
      volume         = "523",
      year           = "2010",
      pages          = "A1",
      doi            = "10.1051/0004-6361/200913657",
      eprint         = "0911.2454",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:0911.2454;%%"
}


@ARTICLE{Ross11red,
   author = {{Ross}, A.~J. and {Tojeiro}, R. and {Percival}, W.~J.},
    title = "{Understanding the faint red galaxy population using large-scale clustering measurements from SDSS DR7}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1010.1403},
 keywords = {galaxies: general, galaxies: haloes, galaxies: statistics},
     year = 2011,
    month = may,
   volume = 413,
    pages = {2078-2086},
      doi = {10.1111/j.1365-2966.2011.18285.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.413.2078R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Saito16,
   author = {{Saito}, S. and others},
    title = "{Connecting massive galaxies to dark matter haloes in BOSS - I. Is galaxy colour a stochastic process in high-mass haloes?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.00482},
 keywords = {galaxies: haloes, large-scale structure of Universe},
     year = 2016,
    month = aug,
   volume = 460,
    pages = {1457-1475},
      doi = {10.1093/mnras/stw1080},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.460.1457S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Cawthon17,
    author = "{Cawthon}, R. and {Davis}, C. and {Gatti}, M. and {Vielzeuf}, P. and others",
    title = "Dark Energy Survey Year 1 Results: Calibration of redMaGiC Photometric Redshifts in DES and SDSS from Clustering",
    year = "2017",
    journal = "submitted to PRD",
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {arXiv:xxxx.xxxxx}
}


@ARTICLE{Fry96,
   author = {{Fry}, J.~N.},
    title = "{The Evolution of Bias}",
  journal = {\apjl},
 keywords = {COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1996,
    month = apr,
   volume = 461,
    pages = {L65},
      doi = {10.1086/310006},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461L..65F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tegmark96bias,
   author = {{Tegmark}, M. and {Peebles}, P.~J.~E.},
    title = "{The Time Evolution of Bias}",
  journal = {\apjl},
   eprint = {astro-ph/9804067},
 keywords = {GALAXIES: STATISTICS, COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE, Galaxies: Statistics, Cosmology: Large-Scale Structure of Universe},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {L79-L82},
      doi = {10.1086/311426},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500L..79T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2011MNRAS.414..329C,
   author = {{Crocce}, M. and {Cabr{\'e}}, A. and {Gazta{\~n}aga}, E.},
    title = "{Modelling the angular correlation function and its full covariance in photometric galaxy surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1004.4640},
 keywords = {surveys, galaxies: statistics, dark energy, cosmology: miscellaneous, large-scale structure of Universe},
     year = 2011,
    month = jun,
   volume = 414,
    pages = {329-349},
      doi = {10.1111/j.1365-2966.2011.18393.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.414..329C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2010MNRAS.407..520N,
   author = {{Nock}, K. and {Percival}, W.~J. and {Ross}, A.~J.},
    title = "{The effect of redshift-space distortions on projected two-point clustering measurements}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1003.0896},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, distance scale, large-scale structure},
     year = 2010,
    month = sep,
   volume = 407,
    pages = {520-532},
      doi = {10.1111/j.1365-2966.2010.16927.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407..520N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{AlamBOSSDR12,
   author = {{Alam}, S. and others},
    title = "{The clustering of galaxies in the completed SDSS-III Baryon Oscillation Spectroscopic Survey: cosmological analysis of the DR12 galaxy sample}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1607.03155},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2016,
    month = jul,
   adsurl = {http://adsabs.harvard.edu/abs/2016arXiv160703155A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{LimberApproximation,
   author = {{Limber}, D.~N.},
    title = "{The Analysis of Counts of the Extragalactic Nebulae in Terms of a Fluctuating Density Field.}",
  journal = {\apj},
     year = 1953,
    month = jan,
   volume = 117,
    pages = {134},
      doi = {10.1086/145672},
   adsurl = {http://adsabs.harvard.edu/abs/1953ApJ...117..134L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ross17,
   author = {{Ross}, A.~J. and others},
    title = "{The clustering of galaxies in the completed SDSS-III Baryon Oscillation Spectroscopic Survey: observational systematics and baryon acoustic oscillations in the correlation function}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1607.03145},
 keywords = {cosmology: observations, large-scale structure of Universe},
     year = 2017,
    month = jan,
   volume = 464,
    pages = {1168-1191},
      doi = {10.1093/mnras/stw2372},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.464.1168R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ross12,
   author = {{Ross}, A.~J. and others},
    title = "{The clustering of galaxies in the SDSS-III Baryon Oscillation Spectroscopic Survey: analysis of potential systematics}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1203.6499},
 keywords = {cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2012,
    month = jul,
   volume = 424,
    pages = {564-590},
      doi = {10.1111/j.1365-2966.2012.21235.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.424..564R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Anderson14,
   author = {{Anderson}, L. and others},
    title = "{The clustering of galaxies in the SDSS-III Baryon Oscillation Spectroscopic Survey: baryon acoustic oscillations in the Data Releases 10 and 11 Galaxy samples}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1312.4877},
 keywords = {cosmological parameters, cosmology: observations, dark energy, distance scale, large-scale structure of Universe},
     year = 2014,
    month = jun,
   volume = 441,
    pages = {24-62},
      doi = {10.1093/mnras/stu523},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.441...24A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rozo15,
   author = {{Rozo}, E. and {Rykoff}, E.~S. and {Abate}, A. and {Bonnett}, C. and 
	{Crocce}, M. and {Davis}, C. and {Hoyle}, B. and {Leistedt}, B. and 
	{Peiris}, H.~V. and {Wechsler}, R.~H. and {Abbott}, T. and {Abdalla}, F.~B. and 
	{Banerji}, M. and {Bauer}, A.~H. and {Benoit-L{\'e}vy}, A. and 
	{Bernstein}, G.~M. and {Bertin}, E. and {Brooks}, D. and {Buckley-Geer}, E. and 
	{Burke}, D.~L. and {Capozzi}, D. and {Rosell}, A.~C. and {Carollo}, D. and 
	{Kind}, M.~C. and {Carretero}, J. and {Castander}, F.~J. and 
	{Childress}, M.~J. and {Cunha}, C.~E. and {D'Andrea}, C.~B. and 
	{Davis}, T. and {DePoy}, D.~L. and {Desai}, S. and {Diehl}, H.~T. and 
	{Dietrich}, J.~P. and {Doel}, P. and {Eifler}, T.~F. and {Evrard}, A.~E. and 
	{Neto}, A.~F. and {Flaugher}, B. and {Fosalba}, P. and {Frieman}, J. and 
	{Gaztanaga}, E. and {Gerdes}, D.~W. and {Glazebrook}, K. and 
	{Gruen}, D. and {Gruendl}, R.~A. and {Honscheid}, K. and {James}, D.~J. and 
	{Jarvis}, M. and {Kim}, A.~G. and {Kuehn}, K. and {Kuropatkin}, N. and 
	{Lahav}, O. and {Lidman}, C. and {Lima}, M. and {Maia}, M.~A.~G. and 
	{March}, M. and {Martini}, P. and {Melchior}, P. and {Miller}, C.~J. and 
	{Miquel}, R. and {Mohr}, J.~J. and {Nichol}, R.~C. and {Nord}, B. and 
	{O'Neill}, C.~R. and {Ogando}, R. and {Plazas}, A.~A. and {Romer}, A.~K. and 
	{Roodman}, A. and {Sako}, M. and {Sanchez}, E. and {Santiago}, B. and 
	{Schubnell}, M. and {Sevilla-Noarbe}, I. and {Smith}, R.~C. and 
	{Soares-Santos}, M. and {Sobreira}, F. and {Suchyta}, E. and 
	{Swanson}, M.~E.~C. and {Thaler}, J. and {Thomas}, D. and {Uddin}, S. and 
	{Vikram}, V. and {Walker}, A.~R. and {Wester}, W. and {Zhang}, Y. and 
	{da Costa}, L.~N.},
    title = "{redMaGiC: selecting luminous red galaxies from the DES Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1507.05460},
 primaryClass = "astro-ph.IM",
 keywords = {methods: statistical, techniques: photometric, galaxies: general},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {1431-1450},
      doi = {10.1093/mnras/stw1281},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.1431R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Elsner16,
   author = {{Elsner}, F. and {Leistedt}, B. and {Peiris}, H.~V.},
    title = "{Unbiased methods for removing systematics from galaxy clustering measurements}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.08933},
 keywords = {methods: data analysis, methods: numerical, methods: statistical, cosmology: observations, large-scale structure of Universe},
     year = 2016,
    month = feb,
   volume = 456,
    pages = {2095-2104},
      doi = {10.1093/mnras/stv2777},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.456.2095E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{camb,
   author = {{Lewis}, A. and {Bridle}, S.},
    title = "{Cosmological parameters from CMB and other data: A Monte Carlo approach}",
  journal = {\prd},
   eprint = {astro-ph/0205436},
 keywords = {Observational cosmology, Applications of Monte Carlo methods, Neutrino mass and mixing},
     year = 2002,
    month = nov,
   volume = 66,
   number = 10,
      eid = {103511},
    pages = {103511},
      doi = {10.1103/PhysRevD.66.103511},
   adsurl = {http://adsabs.harvard.edu/abs/2002PhRvD..66j3511L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Crocce16,
   author = {{Crocce}, M. and others},
    title = "{Galaxy clustering, photometric redshifts and diagnosis of systematics in the DES Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1507.05360},
 keywords = {surveys, cosmology: observations, large-scale structure of Universe},
     year = 2016,
    month = feb,
   volume = 455,
    pages = {4301-4324},
      doi = {10.1093/mnras/stv2590},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.455.4301C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Samuroff17,
   author = {{Samuroff}, S. and {Troxel}, M.~A. and {Bridle}, S.~L. and {Zuntz}, J. and 
	{MacCrann}, N. and {Krause}, E. and {Eifler}, T. and {Kirk}, D.
	},
    title = "{Simultaneous constraints on cosmology and photometric redshift bias from weak lensing and galaxy clustering}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1607.07910},
 keywords = {gravitational lensing: weak, galaxies: statistics, cosmology: observations, dark energy, dark matter, large-scale structure of Universe},
     year = 2017,
    month = feb,
   volume = 465,
    pages = {L20-L24},
      doi = {10.1093/mnrasl/slw201},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.465L..20S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Mandelbaum13,
   author = {{Mandelbaum}, R. and {Slosar}, A. and {Baldauf}, T. and {Seljak}, U. and 
	{Hirata}, C.~M. and {Nakajima}, R. and {Reyes}, R. and {Smith}, R.~E.
	},
    title = "{Cosmological parameter constraints from galaxy-galaxy lensing and galaxy clustering with the SDSS DR7}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1207.1120},
 keywords = {gravitational lensing: weak, cosmological parameters, cosmology: observations, large-scale structure of Universe},
     year = 2013,
    month = jun,
   volume = 432,
    pages = {1544-1575},
      doi = {10.1093/mnras/stt572},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432.1544M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Tyson84,
   author = {{Tyson}, J.~A. and {Valdes}, F. and {Jarvis}, J.~F. and {Mills}, Jr., A.~P.
	},
    title = "{Galaxy mass distribution from gravitational light deflection}",
  journal = {\apjl},
 keywords = {Cosmology, Galactic Structure, Gravitational Lenses, Mass Distribution, Calibrating, Data Reduction, Distortion},
     year = 1984,
    month = jun,
   volume = 281,
    pages = {L59-L62},
      doi = {10.1086/184285},
   adsurl = {http://adsabs.harvard.edu/abs/1984ApJ...281L..59T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kwan17DES,
   author = {{Kwan}, J. and others},
    title = "{Cosmology from large-scale galaxy clustering and galaxy-galaxy lensing with Dark Energy Survey Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1604.07871},
 keywords = {gravitational lensing: weak, cosmological parameters, large-scale structure of Universe},
     year = 2017,
    month = feb,
   volume = 464,
    pages = {4045-4062},
      doi = {10.1093/mnras/stw2464},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.464.4045K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{WhiteRees78,
   author = {{White}, S.~D.~M. and {Rees}, M.~J.},
    title = "{Core condensation in heavy halos - A two-stage theory for galaxy formation and clustering}",
  journal = {\mnras},
 keywords = {Astronomical Models, Galactic Clusters, Galactic Evolution, Galactic Nuclei, Gravitational Effects, Halos, Critical Mass, Dark Matter, Dynamic Models, Interstellar Gas, Luminosity, Many Body Problem, Red Shift},
     year = 1978,
    month = may,
   volume = 183,
    pages = {341-358},
      doi = {10.1093/mnras/183.3.341},
   adsurl = {http://adsabs.harvard.edu/abs/1978MNRAS.183..341W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{DesjacquesBiasRev,
   author = {{Desjacques}, V. and {Jeong}, D. and {Schmidt}, F.},
    title = "{Large-Scale Galaxy Bias}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1611.09787},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, General Relativity and Quantum Cosmology, High Energy Physics - Phenomenology},
     year = 2016,
    month = nov,
   adsurl = {http://adsabs.harvard.edu/abs/2016arXiv161109787D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.425.1527C,
   author = {{Christodoulou}, L. and others
	},
    title = "{Galaxy And Mass Assembly (GAMA): colour- and luminosity-dependent clustering from calibrated photometric redshifts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1206.0943},
 keywords = {techniques: photometric, surveys, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of Universe },
     year = 2012,
    month = sep,
   volume = 425,
    pages = {1527-1548},
      doi = {10.1111/j.1365-2966.2012.21434.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.1527C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015MNRAS.447.1319F,
   author = {{Fosalba}, P. and {Gazta{\~n}aga}, E. and {Castander}, F.~J. and 
	{Crocce}, M.},
    title = "{The MICE Grand Challenge light-cone simulation - III. Galaxy lensing mocks from all-sky lensing maps}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1312.2947},
 keywords = {gravitational lensing: weak, methods: analytical, methods: numerical, galaxies: general, cosmology: theory, large-scale structure of Universe},
     year = 2015,
    month = feb,
   volume = 447,
    pages = {1319-1332},
      doi = {10.1093/mnras/stu2464},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.447.1319F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2014MNRAS.442.3380C,
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{Exhausting the information: novel Bayesian combination of photometric redshift PDFs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1403.0044},
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshifts, galaxies: statistics},
     year = 2014,
    month = aug,
   volume = 442,
    pages = {3380-3399},
      doi = {10.1093/mnras/stu1098},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.442.3380C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{balrog,
   author = {{Suchyta}, E. and others},
   journal = {in prep.},
   year = 2015,
}

@ARTICLE{2014MNRAS.437.3490M,
   author = {{Mart{\'{\i}}}, P. and {Miquel}, R. and {Bauer}, A. and {Gazta{\~n}aga}, E.
	},
    title = "{Photo-z quality cuts and their effect on the measured galaxy clustering}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1308.6500},
 primaryClass = "astro-ph.CO",
 keywords = {cosmological parameters, dark energy, large-scale structure of Universe},
     year = 2014,
    month = feb,
   volume = 437,
    pages = {3490-3505},
      doi = {10.1093/mnras/stt2152},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.437.3490M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.448.2987F,
   author = {{Fosalba}, P. and {Crocce}, M. and {Gazta{\~n}aga}, E. and {Castander}, F.~J.
	},
    title = "{The MICE grand challenge lightcone simulation - I. Dark matter clustering}",
  journal = {\mnras},
 keywords = {methods: numerical, galaxies: statistics, dark matter, large-scale structure of Universe},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {2987-3000},
      doi = {10.1093/mnras/stv138},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.2987F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1993ApJ...413..447F,
   author = {{Fry}, J.~N. and {Gaztanaga}, E.},
    title = "{Biasing and hierarchical statistics in large-scale structure}",
  journal = {\apj},
   eprint = {astro-ph/9302009},
 keywords = {Galactic Evolution, Galactic Structure, Mass Distribution, Star Distribution, Bias, Hierarchies, Nonlinear Equations, Statistical Analysis},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {447-452},
      doi = {10.1086/173015},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..447F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2006PhRvD..74j3512M,
   author = {{McDonald}, P.},
    title = "{Clustering of dark matter tracers: Renormalizing the bias parameters}",
  journal = {\prd},
   eprint = {astro-ph/0609413},
 keywords = {Superclusters, large-scale structure of the Universe, Dark matter, Observational cosmology, Cosmology},
     year = 2006,
    month = nov,
   volume = 74,
   number = 10,
      eid = {103512},
    pages = {103512},
      doi = {10.1103/PhysRevD.74.103512},
   adsurl = {http://adsabs.harvard.edu/abs/2006PhRvD..74j3512M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012PhRvD..85h3509C,
   author = {{Chan}, K.~C. and {Scoccimarro}, R. and {Sheth}, R.~K.},
    title = "{Gravity and large-scale nonlocal bias}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {1201.3614},
 primaryClass = "astro-ph.CO",
 keywords = {Cosmology, Galaxy groups clusters and superclusters, large scale structure of the Universe},
     year = 2012,
    month = apr,
   volume = 85,
   number = 8,
      eid = {083509},
    pages = {083509},
      doi = {10.1103/PhysRevD.85.083509},
   adsurl = {http://adsabs.harvard.edu/abs/2012PhRvD..85h3509C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@INPROCEEDINGS{2012SPIE.8446E..0ZM,
   author = {{Miyazaki}, S. and others},
    title = "{Hyper Suprime-Cam}",
booktitle = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
     year = 2012,
   series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
   volume = 8446,
    month = sep,
      eid = {84460Z},
    pages = {0},
      doi = {10.1117/12.926844},
   adsurl = {http://adsabs.harvard.edu/abs/2012SPIE.8446E..0ZM},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2013arXiv1312.2013C,
   author = {{Crocce}, M. and {Castander}, F.~J. and {Gaztanaga}, E. and 
	{Fosalba}, P. and {Carretero}, J.},
    title = "{The MICE Grand Challenge Lightcone Simulation II: Halo and Galaxy catalogues}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1312.2013},
 primaryClass = "astro-ph.CO",
 keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics},
     year = 2013,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1312.2013C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.447..646C,
   author = {{Carretero}, J. and {Castander}, F.~J. and {Gazta{\~n}aga}, E. and 
	{Crocce}, M. and {Fosalba}, P.},
    title = "{An algorithm to build mock galaxy catalogues using MICE simulations}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1411.3286},
 keywords = {Astronomical data bases, catalogues, galaxies: evolution, galaxies: haloes, large-scale structure of Universe},
     year = 2015,
    month = feb,
   volume = 447,
    pages = {646-670},
      doi = {10.1093/mnras/stu2402},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.447..646C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2014arXiv1412.2208E,
   author = {{Eriksen}, M. and {Gaztanaga}, E.},
    title = "{Combining spectroscopic and photometric surveys using angular cross-correlations I: Algorithm and modelling}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1412.2208},
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2014,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1412.2208E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2009A&A...500..981C,
   author = {{Coupon}, J. and others},
    title = "{Photometric redshifts for the CFHTLS T0004 deep and wide fields}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0811.3326},
 keywords = {galaxies: distances and redshifts, cosmology: observations, cosmology: large-scale structure of Universe},
     year = 2009,
    month = jun,
   volume = 500,
    pages = {981-998},
      doi = {10.1051/0004-6361/200811413},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...500..981C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2006A&A...457..841I,
   author = {{Ilbert}, O. and others},
    title = "{Accurate photometric redshifts for the CFHT legacy survey calibrated using the VIMOS VLT deep survey}",
  journal = {\aap},
   eprint = {astro-ph/0603217},
 keywords = {galaxies: distances and redshifts, galaxies: photometry, methods: data analysis},
     year = 2006,
    month = oct,
   volume = 457,
    pages = {841-856},
      doi = {10.1051/0004-6361:20065138},
   adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...457..841I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1996ApJ...461L..65F,
   author = {{Fry}, J.~N.},
    title = "{The Evolution of Bias}",
  journal = {\apjl},
 keywords = {COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1996,
    month = apr,
   volume = 461,
    pages = {L65},
      doi = {10.1086/310006},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461L..65F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1999MNRAS.310.1087S,
   author = {{Somerville}, R.~S. and {Primack}, J.~R.},
    title = "{Semi-analytic modelling of galaxy formation: the local Universe}",
  journal = {\mnras},
   eprint = {astro-ph/9802268},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, COSMOLOGY: THEORY},
     year = 1999,
    month = dec,
   volume = 310,
    pages = {1087-1110},
      doi = {10.1046/j.1365-8711.1999.03032.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.310.1087S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1999MNRAS.307..529K,
   author = {{Kauffmann}, G. and {Colberg}, J.~M. and {Diaferio}, A. and 
	{White}, S.~D.~M.},
    title = "{Clustering of galaxies in a hierarchical universe - II. Evolution to high redshift}",
  journal = {\mnras},
   eprint = {astro-ph/9809168},
     year = 1999,
    month = aug,
   volume = 307,
    pages = {529-536},
      doi = {10.1046/j.1365-8711.1999.02711.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.307..529K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2015MNRAS.448.1389C,
   author = {{Clerkin}, L. and {Kirk}, D. and {Lahav}, O. and {Abdalla}, F.~B. and 
	{Gazta{\~n}aga}, E.},
    title = "{A prescription for galaxy biasing evolution as a nuisance parameter}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1405.5521},
 keywords = {cosmological parameters, cosmology: theory, dark energy, large-scale structure of Universe},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {1389-1401},
      doi = {10.1093/mnras/stu2754},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.1389C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1998MNRAS.299...95M,
   author = {{Moscardini}, L. and {Coles}, P. and {Lucchin}, F. and {Matarrese}, S.
	},
    title = "{Modelling galaxy clustering at high redshift}",
  journal = {\mnras},
   eprint = {astro-ph/9712184},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, GALAXIES: HALOES, COSMOLOGY: OBSERVATIONS, COSMOLOGY: THEORY, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1998,
    month = aug,
   volume = 299,
    pages = {95-110},
      doi = {10.1046/j.1365-8711.1998.01728.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.299...95M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@BOOK{2003moco.book.....D,
   author = {{Dodelson}, S.},
    title = "{Modern cosmology}",
 keywords = {Cosmology},
booktitle = {Modern cosmology / Scott Dodelson.~Amsterdam (Netherlands): Academic Press.~ISBN 0-12-219141-2, 2003, XIII + 440 p.},
     year = 2003,
   adsurl = {http://adsabs.harvard.edu/abs/2003moco.book.....D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011MNRAS.415.2193R,
   author = {{Ross}, A.~J. and {Percival}, W.~J. and {Crocce}, M. and {Cabr{\'e}}, A. and 
	{Gazta{\~n}aga}, E.},
    title = "{Measuring redshift-space distortions using photometric surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1102.0968},
 keywords = {methods: observational, cosmology: theory, large-scale structure of Universe},
     year = 2011,
    month = aug,
   volume = 415,
    pages = {2193-2204},
      doi = {10.1111/j.1365-2966.2011.18843.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415.2193R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007MNRAS.381.1347C,
   author = {{Cabr{\'e}}, A. and {Fosalba}, P. and {Gazta{\~n}aga}, E. and 
	{Manera}, M.},
    title = "{Error analysis in cross-correlation of sky maps: application to the Integrated Sachs-Wolfe detection}",
  journal = {\mnras},
   eprint = {astro-ph/0701393},
 keywords = {cosmic microwave background, large-scale structure of Universe},
     year = 2007,
    month = nov,
   volume = 381,
    pages = {1347-1368},
      doi = {10.1111/j.1365-2966.2007.12280.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.381.1347C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2014MNRAS.445.1482S,
   author = {{S{\'a}nchez}, C. and others
	},
    title = "{Photometric redshift analysis in the Dark Energy Survey Science Verification data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1406.4407},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical data bases: surveys, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of Universe},
     year = 2014,
    month = dec,
   volume = 445,
    pages = {1482-1506},
      doi = {10.1093/mnras/stu1836},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.445.1482S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.419.1689C,
  author = {{Carnero}, A. and {S{\'a}nchez}, E. and {Crocce}, M. and {Cabr{\'e}}, A. and 
	{Gazta{\~n}aga}, E.},
   title = "{Clustering of photometric luminous red galaxies - II. Cosmological implications from the baryon acoustic scale}",
 journal = {\mnras},
archivePrefix = "arXiv",
  eprint = {1104.5426},
keywords = {methods: data analysis, cosmological parameters, dark energy, large-scale structure of Universe},
    year = 2012,
   month = jan,
  volume = 419,
   pages = {1689-1694},
     doi = {10.1111/j.1365-2966.2011.19832.x},
  adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419.1689C},
 adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013MNRAS.435.3017D,
   author = {{de Simoni}, F. and {Sobreira}, F. and {Carnero}, A. and {Ross}, A.~J. and 
	{Camacho}, H.~O. and {Rosenfeld}, R. and {Lima}, M. and {da Costa}, L.~A.~N. and 
	{Maia}, M.~A.~G.},
    title = "{Large-scale analysis of the SDSS-III DR8 photometric luminous galaxies angular correlation function}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1308.0630},
 primaryClass = "astro-ph.CO",
 keywords = {surveys, cosmological parameters, large-scale structure of Universe},
     year = 2013,
    month = nov,
   volume = 435,
    pages = {3017-3027},
      doi = {10.1093/mnras/stt1496},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.435.3017D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013MNRAS.432.1483C,
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{TPZ: photometric redshift PDFs and ancillary information by using prediction trees and random forests}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1303.7269},
 primaryClass = "astro-ph.CO",
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshift, galaxies: statistics},
     year = 2013,
    month = jun,
   volume = 432,
    pages = {1483-1501},
      doi = {10.1093/mnras/stt574},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432.1483C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1980ApJS...43..393C,
   author = {{Coleman}, G.~D. and {Wu}, C.-C. and {Weedman}, D.~W.},
    title = "{Colors and magnitudes predicted for high redshift galaxies}",
  journal = {\apjs},
 keywords = {Galactic Clusters, Hertzsprung-Russell Diagram, Red Shift, Spectral Energy Distribution, Ultraviolet Astronomy, Ultraviolet Spectra, Astronomical Photometry, Continuous Spectra, Cosmology, Elliptical Galaxies, Spiral Galaxies, Ubv Spectra, Visible Spectrum},
     year = 1980,
    month = jul,
   volume = 43,
    pages = {393-416},
      doi = {10.1086/190674},
   adsurl = {http://adsabs.harvard.edu/abs/1980ApJS...43..393C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1996ApJ...467...38K,
   author = {{Kinney}, A.~L. and {Calzetti}, D. and {Bohlin}, R.~C. and {McQuade}, K. and 
	{Storchi-Bergmann}, T. and {Schmitt}, H.~R.},
    title = "{Template Ultraviolet to Near-Infrared Spectra of Star-forming Galaxies and Their Application to K-Corrections}",
  journal = {\apj},
 keywords = {GALAXIES: PHOTOMETRY, GALAXIES: STARBURST, GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: STELLAR CONTENT, GALAXIES: QUASARS: GENERAL},
     year = 1996,
    month = aug,
   volume = 467,
    pages = {38},
      doi = {10.1086/177583},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...467...38K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2003MNRAS.344.1000B,
   author = {{Bruzual}, G. and {Charlot}, S.},
    title = "{Stellar population synthesis at the resolution of 2003}",
  journal = {\mnras},
   eprint = {astro-ph/0309134},
 keywords = {stars: evolution, galaxies: evolution, galaxies: formation, galaxies: stellar content},
     year = 2003,
    month = oct,
   volume = 344,
    pages = {1000-1028},
      doi = {10.1046/j.1365-8711.2003.06897.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.344.1000B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2006AJ....132..926C,
   author = {{Coe}, D. and {Ben{\'{\i}}tez}, N. and {S{\'a}nchez}, S.~F. and 
	{Jee}, M. and {Bouwens}, R. and {Ford}, H.},
    title = "{Galaxies in the Hubble Ultra Deep Field. I. Detection, Multiband Photometry, Photometric Redshifts, and Morphology}",
  journal = {\aj},
   eprint = {astro-ph/0605262},
 keywords = {Cosmology: Observations, Galaxies: Distances and Redshifts, Galaxies: Evolution, Galaxies: Photometry, Galaxies: Statistics, Galaxies: Structure},
     year = 2006,
    month = aug,
   volume = 132,
    pages = {926-959},
      doi = {10.1086/505530},
   adsurl = {http://adsabs.harvard.edu/abs/2006AJ....132..926C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2000ApJ...536..571B,
   author = {{Ben{\'{\i}}tez}, N.},
    title = "{Bayesian Photometric Redshift Estimation}",
  journal = {\apj},
   eprint = {astro-ph/9811189},
 keywords = {Galaxies: Distances and Redshifts, Galaxies: Photometry, Methods: Statistical},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {571-583},
      doi = {10.1086/308947},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..571B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{1998ApJ...500..525S,
   author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
    title = "{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}",
  journal = {\apj},
   eprint = {astro-ph/9710327},
 keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM, Cosmology: Cosmic Microwave Background, Cosmology: Diffuse Radiation, ISM: Dust, Extinction, Infrared: ISM: Continuum, Interplanetary Medium},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {525-553},
      doi = {10.1086/305772},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2001MNRAS.328.1039C,
   author = {{Colless}, M. and others},
    title = "{The 2dF Galaxy Redshift Survey: spectra and redshifts}",
  journal = {\mnras},
   eprint = {astro-ph/0106498},
 keywords = {SURVEYS, GALAXIES: CLUSTERS: GENERAL, GALAXIES: DISTANCES AND REDSHIFTS, COSMOLOGY: OBSERVATIONS, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 2001,
    month = dec,
   volume = 328,
    pages = {1039-1063},
      doi = {10.1046/j.1365-8711.2001.04902.x},
   adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.328.1039C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2005A&A...439..845L,
   author = {{Le F{\`e}vre}, O. and others},
    title = "{The VIMOS VLT deep survey. First epoch VVDS-deep survey: 11 564 spectra with 17.5 {\le} IAB {\le} 24, and the redshift distribution over 0 {\le} z {\le} 5}",
  journal = {\aap},
   eprint = {astro-ph/0409133},
 keywords = {cosmology: observations, galaxies: high-redshift, galaxies: distances and redshift, surveys, galaxies:, evolution, cosmology: large scale structure of Universe},
     year = 2005,
    month = sep,
   volume = 439,
    pages = {845-862},
      doi = {10.1051/0004-6361:20041960},
   adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...439..845L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2010MNRAS.401.1429D,
   author = {{Drinkwater}, M.~J. and others},
    title = "{The WiggleZ Dark Energy Survey: survey design and first data release}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0911.4246},
 primaryClass = "astro-ph.CO",
 keywords = {surveys, galaxies: high-redshift, galaxies: photometry, galaxies: starburst, cosmology: observations, ultraviolet: galaxies},
     year = 2010,
    month = jan,
   volume = 401,
    pages = {1429-1452},
      doi = {10.1111/j.1365-2966.2009.15754.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401.1429D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013AJ....145...10D,
   author = {{Dawson}, K.~S. and others},
    title = "{The Baryon Oscillation Spectroscopic Survey of SDSS-III}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {1208.0022},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, surveys},
     year = 2013,
    month = jan,
   volume = 145,
      eid = {10},
    pages = {10},
      doi = {10.1088/0004-6256/145/1/10},
   adsurl = {http://adsabs.harvard.edu/abs/2013AJ....145...10D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2000AJ....120.1579Y,
   author = {{York}, D.~G. and others},
    title = "{The Sloan Digital Sky Survey: Technical Summary}",
  journal = {\aj},
   eprint = {astro-ph/0006396},
 keywords = {Cosmology: Observations, Instrumentation: Miscellaneous},
     year = 2000,
    month = sep,
   volume = 120,
    pages = {1579-1587},
      doi = {10.1086/301513},
   adsurl = {http://adsabs.harvard.edu/abs/2000AJ....120.1579Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2000PASP..112..768K,
   author = {{Kaiser}, N. and {Tonry}, J.~L. and {Luppino}, G.~A.},
    title = "{A New Strategy for Deep Wide-Field High-Resolution Optical Imaging}",
  journal = {\pasp},
   eprint = {astro-ph/9912181},
 keywords = {Atmospheric Effects, Instrumentation: Adaptive Optics, Instrumentation: Detectors, Telescopes},
     year = 2000,
    month = jun,
   volume = 112,
    pages = {768-800},
      doi = {10.1086/316578},
   adsurl = {http://adsabs.harvard.edu/abs/2000PASP..112..768K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2003NuPhS.124...21T,
   author = {{Tyson}, J.~A. and {Wittman}, D.~M. and {Hennawi}, J.~F. and 
	{Spergel}, D.~N.},
    title = "{LSST: a complementary probe of dark energy}",
  journal = {Nuclear Physics B Proceedings Supplements},
   eprint = {astro-ph/0209632},
     year = 2003,
    month = jul,
   volume = 124,
    pages = {21-29},
      doi = {10.1016/S0920-5632(03)02073-5},
   adsurl = {http://adsabs.harvard.edu/abs/2003NuPhS.124...21T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2005IJMPA..20.3121F,
   author = {{Flaugher}, B. et al.},
    title = "{The Dark Energy Survey}",
  journal = {International Journal of Modern Physics A},
 keywords = {Dark energy, galaxies, supernovae},
     year = 2005,
   volume = 20,
    pages = {3121-3123},
      doi = {10.1142/S0217751X05025917},
   adsurl = {http://adsabs.harvard.edu/abs/2005IJMPA..20.3121F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012PhPro..37.1332D,
   author = {{Diehl}, H. T. and {and the Dark Energy Survey Collaboration}},
    title = "{The Dark Energy Survey Camera (DECam)}",
  journal = {Physics Procedia},
     year = 2012,
   volume = 37,
    pages = {1332-1340},
      doi = {10.1016/j.phpro.2012.02.472},
   adsurl = {http://adsabs.harvard.edu/abs/2012PhPro..37.1332D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007ApJS..172...70L,
   author = {{Lilly}, S.~J. and others
	},
    title = "{zCOSMOS: A Large VLT/VIMOS Redshift Survey Covering 0 {\lt} z {\lt} 3 in the COSMOS Field}",
  journal = {\apjs},
   eprint = {astro-ph/0612291},
 keywords = {Cosmology: Observations, Galaxies: Active, Galaxies: Distances and Redshifts, Galaxies: Evolution, Cosmology: Large-Scale Structure of Universe, Galaxies: Quasars: General, Surveys},
     year = 2007,
    month = sep,
   volume = 172,
    pages = {70-85},
      doi = {10.1086/516589},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..172...70L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012MNRAS.425.2116C,
   author = {{Cooper}, M.~C. and {Yan}, R. and {Dickinson}, M. and {Juneau}, S. and 
	{Lotz}, J.~M. and {Newman}, J.~A. and {Papovich}, C. and {Salim}, S. and 
	{Walth}, G. and {Weiner}, B.~J. and {Willmer}, C.~N.~A.},
    title = "{The Arizona CDFS Environment Survey (ACES): A Magellan/IMACS Spectroscopic Survey of the Chandra Deep Field-South}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1112.0312},
 primaryClass = "astro-ph.CO",
 keywords = {catalogues, surveys, galaxies: distances and redshifts },
     year = 2012,
    month = sep,
   volume = 425,
    pages = {2116-2127},
      doi = {10.1111/j.1365-2966.2012.21524.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.2116C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013Msngr.154...44J,
   author = {{de Jong}, J.~T.~A. and others
	},
    title = "{The Kilo-Degree Survey}",
  journal = {The Messenger},
     year = 2013,
    month = dec,
   volume = 154,
    pages = {44-46},
   adsurl = {http://adsabs.harvard.edu/abs/2013Msngr.154...44J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015arXiv150402900F,
   author = {{Flaugher}, B. and others},
    title = "{The Dark Energy Camera}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1504.02900},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2015,
    month = apr,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150402900F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1997MNRAS.286..115M,
   author = {{Matarrese}, S. and {Coles}, P. and {Lucchin}, F. and {Moscardini}, L.
	},
    title = "{Redshift evolution of clustering}",
  journal = {\mnras},
   eprint = {astro-ph/9608004},
 keywords = {GALAXIES: EVOLUTION, GALAXIES: FORMATION, GALAXIES: HALOES, COSMOLOGY: OBSERVATIONS, COSMOLOGY: THEORY, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1997,
    month = mar,
   volume = 286,
    pages = {115-132},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.286..115M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{MollyMangle,
   author = {{Swanson}, M.~E.~C. and {Tegmark}, M. and {Hamilton}, A.~J.~S. and 
	{Hill}, J.~C.},
    title = "{Methods for rapidly processing angular masks of next-generation galaxy surveys}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0711.4352},
 keywords = {methods: data analysis , surveys , large-scale structure of Universe},
     year = 2008,
    month = jul,
   volume = 387,
    pages = {1391-1402},
      doi = {10.1111/j.1365-2966.2008.13296.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387.1391S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2012A&A...542A...5C,
   author = {{Coupon}, J. and {Kilbinger}, M. and {McCracken}, H.~J. and 
	{Ilbert}, O. and {Arnouts}, S. and {Mellier}, Y. and {Abbas}, U. and 
	{de la Torre}, S. and {Goranova}, Y. and {Hudelot}, P. and {Kneib}, J.-P. and 
	{Le F{\`e}vre}, O.},
    title = "{Galaxy clustering in the CFHTLS-Wide: the changing relationship between galaxies and haloes since z 1.2}",
  journal = {Astronomy and Astrophysics},
archivePrefix = "arXiv",
   eprint = {1107.0616},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, large-scale structure of Universe, galaxies: distances and redshifts, galaxies: halos, galaxies: evolution},
     year = 2012,
    month = jun,
   volume = 542,
      eid = {A5},
    pages = {A5},
      doi = {10.1051/0004-6361/201117625},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...542A...5C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011MNRAS.417.2577C,
   author = {{Crocce}, M. and {Gazta{\~n}aga}, E. and {Cabr{\'e}}, A. and 
	{Carnero}, A. and {S{\'a}nchez}, E.},
    title = "{Clustering of photometric luminous red galaxies - I. Growth of structure and baryon acoustic feature}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1104.5236},
 primaryClass = "astro-ph.CO",
 keywords = {methods: data analysis, cosmological parameters, dark energy, distance scale, large-scale structure of Universe},
     year = 2011,
    month = nov,
   volume = 417,
    pages = {2577-2591},
      doi = {10.1111/j.1365-2966.2011.19425.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.2577C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ho12,
   author = {{Ho}, S. and others},
    title = "{Clustering of Sloan Digital Sky Survey III Photometric Luminous Galaxies: The Measurement, Systematics, and Cosmological Implications}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1201.2137},
 primaryClass = "astro-ph.CO",
 keywords = {cosmological parameters, dark energy, dark matter, distance scale},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {14},
    pages = {14},
      doi = {10.1088/0004-637X/761/1/14},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761...14H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2003AJ....125..984M,
   author = {{Monet}, D.~G. and others
	},
    title = "{The USNO-B Catalog}",
  journal = {\aj},
   eprint = {astro-ph/0210694},
 keywords = {Astrometry, Catalogs},
     year = 2003,
    month = feb,
   volume = 125,
    pages = {984-993},
      doi = {10.1086/345888},
   adsurl = {http://adsabs.harvard.edu/abs/2003AJ....125..984M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{ScampSoft,
   author = {{Bertin}, E.},
    title = "{Automatic Astrometric and Photometric Calibration with SCAMP}",
booktitle = {Astronomical Data Analysis Software and Systems XV},
     year = 2006,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 351,
   editor = {{Gabriel}, C. and {Arviset}, C. and {Ponz}, D. and {Enrique}, S.
	},
    month = jul,
    pages = {112},
   adsurl = {http://adsabs.harvard.edu/abs/2006ASPC..351..112B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SextractorSoft,
   author = {{Bertin}, E. and {Arnouts}, S.},
    title = "{SExtractor: Software for source extraction.}",
  journal = {A\&AS},
 keywords = {METHODS: DATA ANALYSIS, TECHNIQUES: IMAGE PROCESSING, GALAXIES: PHOTOMETRY},
     year = 1996,
    month = jun,
   volume = 117,
    pages = {393-404},
   adsurl = {http://adsabs.harvard.edu/abs/1996A%26AS..117..393B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2012SPIE.8451E..0DM,
   author = {{Mohr}, J.~J. and {Armstrong}, R. and {Bertin}, E. and {Daues}, G. and 
	{Desai}, S. and {Gower}, M. and {Gruendl}, R. and {Hanlon}, W. and 
	{Kuropatkin}, N. and {Lin}, H. and {Marriner}, J. and {Petravic}, D. and 
	{Sevilla}, I. and {Swanson}, M. and {Tomashek}, T. and {Tucker}, D. and 
	{Yanny}, B.},
    title = "{The Dark Energy Survey data processing and calibration system}",
booktitle = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
     year = 2012,
   series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
   volume = 8451,
archivePrefix = "arXiv",
   eprint = {1207.3189},
 primaryClass = "astro-ph.IM",
    month = sep,
      eid = {84510D},
    pages = {0},
      doi = {10.1117/12.926785},
   adsurl = {http://adsabs.harvard.edu/abs/2012SPIE.8451E..0DM},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011arXiv1109.6741S,
   author = {{Sevilla}, I. and {Armstrong}, R. and {Bertin}, E. and {Carlson}, A. and 
	{Daues}, G. and {Desai}, S. and {Gower}, M. and {Gruendl}, R. and 
	{Hanlon}, W. and {Jarvis}, M. and {Kessler}, R. and {Kuropatkin}, N. and 
	{Lin}, H. and {Marriner}, J. and {Mohr}, J. and {Petravick}, D. and 
	{Sheldon}, E. and {Swanson}, M.~E.~C. and {Tomashek}, T. and 
	{Tucker}, D. and {Yang}, Y. and {Yanny}, B. and {for the DES Collaboration}
	},
    title = "{The Dark Energy Survey Data Management System}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1109.6741},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2011,
    month = sep,
   adsurl = {http://adsabs.harvard.edu/abs/2011arXiv1109.6741S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{HealpixSoft,
   author = {{G{\'o}rski}, K.~M. and {Hivon}, E. and {Banday}, A.~J. and 
	{Wandelt}, B.~D. and {Hansen}, F.~K. and {Reinecke}, M. and 
	{Bartelmann}, M.},
    title = "{HEALPix: A Framework for High-Resolution Discretization and Fast Analysis of Data Distributed on the Sphere}",
  journal = {\apj},
   eprint = {astro-ph/0409513},
 keywords = {Cosmology: Cosmic Microwave Background, Cosmology: Observations, Methods: Statistical},
     year = 2005,
    month = apr,
   volume = 622,
    pages = {759-771},
      doi = {10.1086/427976},
   adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...622..759G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013arXiv1306.5236S,
   author = {{Soumagnac}, M.~T. and {Abdalla}, F.~B. and {Lahav}, O. and 
	{Kirk}, D. and {Sevilla}, I. and {Bertin}, E. and {Rowe}, B.~T.~P. and 
	{Annis}, J. and {Busha}, M.~T. and {Da Costa}, L.~N. and {Frieman}, J.~A. and 
	{Gaztanaga}, E. and {Jarvis}, M. and {Lin}, H. and {Percival}, W.~J. and 
	{Santiago}, B.~X. and {Sabiu}, C.~G. and {Wechsler}, R.~H. and 
	{Wolz}, L. and {Yanny}, B.},
    title = "{Star/galaxy separation at faint magnitudes: Application to a simulated Dark Energy Survey}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1306.5236},
 primaryClass = "astro-ph.CO",
 keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2013,
    month = jun,
   adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1306.5236S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012ApJ...757...83D,
   author = {{Desai}, S. and {Armstrong}, R. and {Mohr}, J.~J. and {Semler}, D.~R. and 
	{Liu}, J. and {Bertin}, E. and {Allam}, S.~S. and {Barkhouse}, W.~A. and 
	{Bazin}, G. and {Buckley-Geer}, E.~J. and {Cooper}, M.~C. and 
	{Hansen}, S.~M. and {High}, F.~W. and {Lin}, H. and {Lin}, Y.-T. and 
	{Ngeow}, C.-C. and {Rest}, A. and {Song}, J. and {Tucker}, D. and 
	{Zenteno}, A.},
    title = "{The Blanco Cosmology Survey: Data Acquisition, Processing, Calibration, Quality Diagnostics, and Data Release}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1204.1210},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: observations, galaxies: clusters: general, methods: data analysis, surveys, techniques: image processing},
     year = 2012,
    month = sep,
   volume = 757,
      eid = {83},
    pages = {83},
      doi = {10.1088/0004-637X/757/1/83},
}

@ARTICLE{LeistedtMAPS,
   author = {{Leistedt}, B. and others
	},
    title = "{Mapping and Simulating Systematics due to Spatially Varying Observing Conditions in DES Science Verification Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1507.05647},
 keywords = {cosmology: observations, galaxies: distances and redshifts, galaxies: statistics, large-scale structure of universe},
     year = 2016,
    month = oct,
   volume = 226,
      eid = {24},
    pages = {24},
      doi = {10.3847/0067-0049/226/2/24},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..226...24L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Chang2014bccufig,
   author = {{Chang}, C. and others},
    title = "{Modelling the Transfer Function for the Dark Energy Survey}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1411.0032},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Cosmology and Nongalactic Astrophysics},
     year = 2014,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1411.0032C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GiannantonioCMBLens,
   author = {{Giannantonio}, T. and others},
  journal = {ArXiv e-prints},
     year = 2015,
}

@ARTICLE{LS,
   author = {{Landy}, S.~D. and {Szalay}, A.~S.},
    title = "{Bias and variance of angular correlation functions}",
  journal = {\apj},
 keywords = {Angular Correlation, Bias, Computational Astrophysics, Galactic Clusters, Variance, Correlation Coefficients, Monte Carlo Method, Random Variables},
     year = 1993,
    month = jul,
   volume = 412,
    pages = {64-71},
      doi = {10.1086/172900},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...412...64L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smith2003,
   author = {{Smith}, R.~E. and {Peacock}, J.~A. and {Jenkins}, A. and {White}, S.~D.~M. and
	{Frenk}, C.~S. and {Pearce}, F.~R. and {Thomas}, P.~A. and {Efstathiou}, G. and
	{Couchman}, H.~M.~P.},
    title = "{Stable clustering, the halo model and non-linear cosmological power spectra}",
  journal = {\mnras},
   eprint = {astro-ph/0207664},
 keywords = {methods: N-body simulations, cosmology: theory, large-scale structure of Universe},
     year = 2003,
    month = jun,
   volume = 341,
    pages = {1311-1332},
      doi = {10.1046/j.1365-8711.2003.06503.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.341.1311S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ross11,
   author = {{Ross}, A.~J. and others},
    title = "{Ameliorating systematic uncertainties in the angular clustering of galaxies: a study using the SDSS-III}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1105.2320},
 primaryClass = "astro-ph.CO",
 keywords = {methods: statistical, large-scale structure of Universe},
     year = 2011,
    month = oct,
   volume = 417,
    pages = {1350-1373},
      doi = {10.1111/j.1365-2966.2011.19351.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.1350R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ross09,
   author = {{Ross}, A.~J. and {Brunner}, R.~J.},
    title = "{Halo-model analysis of the clustering of photometrically selected galaxies from SDSS}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0906.4977},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: haloes , cosmology: observations},
     year = 2009,
    month = oct,
   volume = 399,
    pages = {878-887},
      doi = {10.1111/j.1365-2966.2009.15318.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.399..878R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Myers06,
   author = {{Myers}, A.~D. and others},
    title = "{First Measurement of the Clustering Evolution of Photometrically Classified Quasars}",
  journal = {\apj},
   eprint = {astro-ph/0510371},
 keywords = {Cosmology: Observations, Cosmology: Large-Scale Structure of Universe, Galaxies: Quasars: General, Surveys},
     year = 2006,
    month = feb,
   volume = 638,
    pages = {622-634},
      doi = {10.1086/499093},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...638..622M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Scranton02,
   author = {{Scranton}, R. and others},
    title = "{Analysis of Systematic Effects and Statistical Uncertainties in Angular Clustering of Galaxies from Early Sloan Digital Sky Survey Data}",
  journal = {\apj},
   eprint = {astro-ph/0107416},
 keywords = {Cosmology: Observations, Cosmology: Large-Scale Structure of Universe},
     year = 2002,
    month = nov,
   volume = 579,
    pages = {48-75},
      doi = {10.1086/342786},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579...48S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cosmosis,
   author = {{Zuntz}, J. and others},
    title = "{CosmoSIS: Modular cosmological parameter estimation}",
  journal = {Astronomy and Computing},
archivePrefix = "arXiv",
   eprint = {1409.3409},
 keywords = {Cosmology:miscellaneous, Methods:data analysis, Methods:statistical},
     year = 2015,
    month = sep,
   volume = 12,
    pages = {45-59},
      doi = {10.1016/j.ascom.2015.05.005},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26C....12...45Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Takahashi2012,
   author = {{Takahashi}, R. and {Sato}, M. and {Nishimichi}, T. and {Taruya}, A. and 
	{Oguri}, M.},
    title = "{Revising the Halofit Model for the Nonlinear Matter Power Spectrum}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1208.2701},
 primaryClass = "astro-ph.CO",
 keywords = {cosmology: theory, large-scale structure of universe, methods: numerical},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {152},
    pages = {152},
      doi = {10.1088/0004-637X/761/2/152},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761..152T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007ApJS..172..219L,
   author = {{Leauthaud}, A. and others},
    title = "{Weak Gravitational Lensing with COSMOS: Galaxy Selection and Shape Measurements}",
  journal = {\apjs},
   eprint = {astro-ph/0702359},
 keywords = {Cosmology: Observations, Cosmology: Gravitational Lensing, Cosmology: Large-Scale Structure of Universe},
     year = 2007,
    month = sep,
   volume = 172,
    pages = {219-238},
      doi = {10.1086/516598},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..172..219L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SPTref,
   author = {{Carlstrom}, J.~E. and others},
    title = "{The 10 Meter South Pole Telescope}",
  journal = {\pasp},
archivePrefix = "arXiv",
   eprint = {0907.4445},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical Instrumentation},
     year = 2011,
    month = may,
   volume = 123,
    pages = {568-581},
      doi = {10.1086/659879},
   adsurl = {http://adsabs.harvard.edu/abs/2011PASP..123..568C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SLRref,
   author = {{High}, F.~W. and {Stubbs}, C.~W. and {Rest}, A. and {Stalder}, B. and 
	{Challis}, P.},
    title = "{Stellar Locus Regression: Accurate Color Calibration and the Real-Time Determination of Galaxy Cluster Photometric Redshifts}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {0903.5302},
 primaryClass = "astro-ph.IM",
 keywords = {galaxies: fundamental parameters, methods: data analysis, stars: fundamental parameters, stars: statistics, techniques: photometric},
     year = 2009,
    month = jul,
   volume = 138,
    pages = {110-129},
      doi = {10.1088/0004-6256/138/1/110},
   adsurl = {http://adsabs.harvard.edu/abs/2009AJ....138..110H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Thomas10,
   author = {{Thomas}, S.~A. and {Abdalla}, F.~B. and {Lahav}, O.},
    title = "{Upper Bound of 0.28 eV on Neutrino Masses from the Largest Photometric Redshift Survey}",
  journal = {Physical Review Letters},
archivePrefix = "arXiv",
   eprint = {0911.5291},
 keywords = {Observational cosmology, Neutrino mass and mixing, Astronomical catalogs atlases sky surveys databases retrieval systems archives etc., Galaxy clusters},
     year = 2010,
    month = jul,
   volume = 105,
   number = 3,
      eid = {031301},
    pages = {031301},
      doi = {10.1103/PhysRevLett.105.031301},
   adsurl = {http://adsabs.harvard.edu/abs/2010PhRvL.105c1301T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pad07,
   author = {{Padmanabhan}, N. and others},
    title = "{The clustering of luminous red galaxies in the Sloan Digital Sky Survey imaging data}",
  journal = {\mnras},
   eprint = {astro-ph/0605302},
 keywords = {cosmological parameters, cosmology: observations, distance scale, large-scale structure of Universe},
     year = 2007,
    month = jul,
   volume = 378,
    pages = {852-872},
      doi = {10.1111/j.1365-2966.2007.11593.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378..852P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 
@ARTICLE{Leistedt13,
   author = {{Leistedt}, B. and {Peiris}, H.~V. and {Mortlock}, D.~J. and 
	{Benoit-L{\'e}vy}, A. and {Pontzen}, A.},
    title = "{Estimating the large-scale angular power spectrum in the presence of systematics: a case study of Sloan Digital Sky Survey quasars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1306.0005},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: photometry, quasars: general, galaxies: statistics, large-scale structure of Universe},
     year = 2013,
    month = nov,
   volume = 435,
    pages = {1857-1873},
      doi = {10.1093/mnras/stt1359},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.435.1857L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck13cosmo,
   author = {{Ade}, P.~A.~R. and {Aghanim}, N. and 
	{Armitage-Caplan}, C. and {Arnaud}, M. and {Ashdown}, M. and 
	{Atrio-Barandela}, F. and {Aumont}, J. and {Baccigalupi}, C. and 
	{Banday}, A.~J. and et al.},
    title = "{Planck 2013 results. XVI. Cosmological parameters}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1303.5076},
 keywords = {cosmic background radiation, cosmological parameters, early Universe, inflation, primordial nucleosynthesis},
     year = 2014,
    month = nov,
   volume = 571,
      eid = {A16},
    pages = {A16},
      doi = {10.1051/0004-6361/201321591},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...571A..16P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck15cosmo,
   author = "Ade, P. A. R. and others",
   collaboration = "Planck Collab.",
    title = "{Planck 2015 results. XIII. Cosmological parameters}",
    journal = {Astronomy {\&} Astrophysics},
archivePrefix = "arXiv",
   eprint = {1502.01589},
   primaryclass = "astro-ph",
 keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150201589P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System},
  year = "2015"
}

@ARTICLE{Swanson08,
   author = {{Swanson}, M.~E.~C. and {Tegmark}, M. and {Hamilton}, A.~J.~S. and 
	{Hill}, J.~C.},
    title = "{Methods for rapidly processing angular masks of next-generation galaxy surveys}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0711.4352},
 keywords = {methods: data analysis , surveys , large-scale structure of Universe},
     year = 2008,
    month = jul,
   volume = 387,
    pages = {1391-1402},
      doi = {10.1111/j.1365-2966.2008.13296.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387.1391S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Glazebrook94,
   author = {{Glazebrook}, K. and {Peacock}, J.~A. and {Collins}, C.~A. and 
	{Miller}, L.},
    title = "{An Imaging K-Band Survey - Part One - the Catalogue Star and Galaxy Counts}",
  journal = {\mnras},
   eprint = {astro-ph/9307022},
     year = 1994,
    month = jan,
   volume = 266,
    pages = {65},
   adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.266...65G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Tucker07,
   author = {{Tucker}, D.~L. and others},
    title = "{The Photometric Calibration of the Dark Energy Survey}",
booktitle = {The Future of Photometric, Spectrophotometric and Polarimetric Standardization},
     year = 2007,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 364,
   eprint = {astro-ph/0611137},
   editor = {{Sterken}, C.},
    month = apr,
    pages = {187},
   adsurl = {http://adsabs.harvard.edu/abs/2007ASPC..364..187T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kuehn13,
   author = {{Kuehn}, K. and others},
    title = "{PreCam: A Precursor Observational Campaign for Calibration of the Dark Energy Survey}",
  journal = {\pasp},
archivePrefix = "arXiv",
   eprint = {1208.0865},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomical Instrumentation},
     year = 2013,
    month = apr,
   volume = 125,
    pages = {409-421},
      doi = {10.1086/670592},
   adsurl = {http://adsabs.harvard.edu/abs/2013PASP..125..409K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kim15,
   author = {{Kim}, E.~J. and {Brunner}, R.~J. and {Carrasco Kind}, M.},
    title = "{A Hybrid Ensemble Learning Approach to Star-Galaxy Classification}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1505.02200},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2015,
    month = may,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150502200K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{FryGaztanaga1993,
   author = {{Fry}, J.~N. and {Gaztanaga}, E.},
    title = "{Biasing and hierarchical statistics in large-scale structure}",
  journal = {\apj},
   eprint = {astro-ph/9302009},
 keywords = {Galactic Evolution, Galactic Structure, Mass Distribution, Star Distribution, Bias, Hierarchies, Nonlinear Equations, Statistical Analysis},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {447-452},
      doi = {10.1086/173015},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..447F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rykoff+14,
   author = {{Rykoff}, E.~S. and {Rozo}, E. and {Busha}, M.~T. and {Cunha}, C.~E. and
	{Finoguenov}, A. and {Evrard}, A. and {Hao}, J. and {Koester}, B.~P. and 
	{Leauthaud}, A. and {Nord}, B. and {Pierre}, M. and {Reddick}, R. and 
	{Sadibekova}, T. and {Sheldon}, E.~S. and {Wechsler}, R.~H.},
    title = "{redMaPPer. I. Algorithm and SDSS DR8 Catalog}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.3562},
 keywords = {galaxies: clusters: general},
     year = 2014,
    month = apr,
   volume = 785,
      eid = {104},
    pages = {104},
      doi = {10.1088/0004-637X/785/2/104},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785..104R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rykoff+16,
   author = {{Rykoff}, E.~S. and others},
    title = "{The RedMaPPer Galaxy Cluster Catalog From DES Science Verification Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1601.00621},
 keywords = {galaxies: clusters: general},
     year = 2016,
    month = may,
   volume = 224,
      eid = {1},
    pages = {1},
      doi = {10.3847/0067-0049/224/1/1},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..224....1R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{soergel+16,
   author = {{Soergel}, B. and others},
    title = "{Detection of the kinematic Sunyaev-Zel'dovich effect with DES Year 1 and SPT}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.03904},
 keywords = {galaxies: clusters: general, cosmic background radiation, large-scale structure of Universe},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {3172-3193},
      doi = {10.1093/mnras/stw1455},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.3172S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bruzualcharlot03,
   author = {{Bruzual}, G. and {Charlot}, S.},
    title = "{Stellar population synthesis at the resolution of 2003}",
  journal = {\mnras},
   eprint = {astro-ph/0309134},
 keywords = {stars: evolution, galaxies: evolution, galaxies: formation, galaxies: stellar content},
     year = 2003,
    month = oct,
   volume = 344,
    pages = {1000-1028},
      doi = {10.1046/j.1365-8711.2003.06897.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.344.1000B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{chaincomsumer,
   author = {S. Hinton, },
    title = "{ChainConsumer}",
  journal = {JOSS},
   eprint = {10.21105/joss.00045},
 keywords = {},
     year = 2016,
    month = ,
   volume = 1,
    pages = {52},
      doi = {},
   adsurl = {},
  adsnote = {}
}

@article{baldauf+09, 
author = { Tobias Baldauf and Robert E. Smith and Uros Seljak and Rachel Mandelbaum }, 
title = { An algorithm for the direct reconstruction of the dark matter correlation function from weak lensing and galaxy clustering }, 
eprint = { arXiv:0911.4973v2 }, 
journal = { Phys. Rev. D },
volume = { 81 },
year = { 2010 },
month = { 3 },
url = { http://arxiv.org/abs/0911.4973v2 }, 
} 


@ARTICLE{Prat17,
   author = "{Prat}, J. and {S{\'a}nchez}, C. and {Fang}, Y. and {Gruen}, D. and {Elvin-Poole}, J. and {Kokron}, N. and {Secco}, L.~F. and {Jain}, B. and {Miquel}, R. and {MacCrann}, N. and {Troxel}, M.~A. and {Alarcon}, A. and {Bacon}, D. and {Bernstein}, G.~M. and {Blazek}, B. and {Cawthon}, R. and {Chang}, C. and {Crocce}, M. and {Davis}, C. and {De Vicente}, J. and {Dietrich}, J.~P. and {Drlica-Wagner}, A. and {Friedrich}, O. and {Gatti}, M. and {Hartley}, W.~G. and {Hoyle}, B. and {Huff}, E.~M. and {Jarvis}, M. and {Rau}, M.~M. and {Rollins}, R.~P. and {Ross}, A.~J. and {Rozo}, E. and {Rykoff}, E.~S. and {Samuroff}, S. and {Sheldon}, E. and {Varga}, T.~N. and {Vielzeuf}, P. and {Zuntz}, J. and others",
    title = "{Dark Energy Survey Year 1 Results: Galaxy-Galaxy Lensing}",
  journal = {submitted to PRD},
 keywords = {},
     year = 2107,
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {arXiv:xxxx.xxxxx}
}

@article{simspaper,
    author = "{MacCrann}, N. and {DeRose}, J. and {Wechsler}, R. and others",
    title = "{Dark Energy Survey Year 1 Results: Validating a cosmological parameter estimation framework using mock Dark Energy Surveys}",
    year = "2017",
    journal = "to be submitted to PRD",
}


@ARTICLE{DESY1cos,
   author = {{Dark Energy Survey Collaboration}, {Abbott}, T. and others},
    title = "{Dark Energy Survey Year 1 Results: Cosmology from Galaxy Clustering and Weak Lensing}",
  journal = {to be submitted to PRD},
     year = 2017,
    month = ,
   volume = ,
    pages = {},
      doi = {}
}

@ARTICLE{MPPmethodology,
   author = {{Krause}, A.~E. and others},
    title = "{Dark Energy Survey Year 1 Analysis: Multi-Probe Methodology and Simulated Likelihood Analyses}",
    year = "2017",
    journal = "submitted to PRD",
    month = jun,
   volume = -,
    pages = {-},
      doi = {-}
	archivePrefix = "arXiv",
	eprint = {1706.09359},
}

@ARTICLE{Y1gold,
   author = {{Drlica-Wagner}, A., and others},
    title = "{The Dark Energy Survey First-Year Cosmology Data Set}",
    year = "2017",
    journal = "submitted to ApJS",
     year = 2017,
    month = jun,
   volume = -,
    pages = {-},
      doi = {-}
}

@ARTICLE{Mcclintock17,
   author = " {{McClintock},  T. and others",
    title = "{}",
  journal = {},
 keywords = {},
     year = 2107,
    month = ,
   volume = ,
    pages = {},
      doi = {},
   adsurl = {},
  eprint = {}
}



